Data-Oriented Language Implementation of Lattice-Boltzmann Method for Dense and Sparse Geometries

The performance of lattice-Boltzmann solver implementations usually depends mainly on memory access patterns. Achieving high performance requires then complex code which handles careful data placement and ordering of memory transactions. In this work, we analyse the performance of an implementation based on a new approach called the data-oriented language, which allows the combining of complex memory access patterns with simple source code. As a use case, we present and provide the source code of a solver for D2Q9 lattice and show its performance on GTX Titan Xp GPU for dense and sparse geometries up to 4096 2 nodes. The obtained results are promising, around 1000 lines of code allowed us to achieve performance in the range of 0.6 to 0.7 of maximum theoretical memory bandwidth (over 2.5 and 5.0 GLUPS for double and single precision, respectively) for meshes of size above 1024 2 nodes, which is close to the current state-of-the-art. However, we also observed relatively high and sometimes difficult to predict overheads, especially for sparse data structures. The additional issue was also a rather long compilation, which extended the time of short simulations, and a lack of access to low-level optimisation mechanisms.

==> data/bandwidthTest.dat <==
# WARNING: bandwidth is given in 2^20 B/s
# WARNING: CUDA bandwidthTest utility does not support sizes larger than 2^31
# size [B]  bandwidth [MiB/s]   [GB/s]
65536	29342.7	30.7680509952
66296	29615.7	31.0543122432
67064	27421.9	28.7539462144
67840	30208.1	31.6754886656
68624	29870.8	31.3218039808
69416	21450.1	22.4920600576
70224	31208.2	32.7241695232
71032	31906.5	33.456390144
71856	32317	33.886830592
72688	32674.4	34.2615916544
73528	33005.8	34.6090897408
74376	33215.4	34.8288712704
75240	33566.9	35.1974457344
76112	33980.7	35.6313464832
76992	34336	36.003905536
77880	35168.8	36.8771596288
78784	34814.6	36.5057540096
79696	35832.5	37.57309952
80616	35518.7	37.2440563712
81552	36234.5	37.994627072
82496	37665.7	39.4953490432
83448	37236.9	39.0457196544
84416	37586.4	39.4121969664
85392	38990.9	40.8849219584
86384	38403.8	40.2693029888
87384	34263.8	35.9281983488
88392	37377.2	39.1928348672
89416	39856.3	41.7923596288
90448	40289.8	42.2469173248
91496	41156.1	43.1552987136
92560	41736.2	43.7635776512
93624	42138.2	44.1851052032
94712	42741.3	44.8175013888
95808	43054.5	45.145915392
96920	43838.2	45.9676844032
98040	43674.8	45.7963470848
99176	44702.9	46.8743880704
100320	44573.4	46.7385974784
101480	45049.4	47.2377196544
102656	45982.9	48.2165653504
103848	45446.2	47.6537946112
105048	45388.8	47.5936063488
106264	45891.5	48.120725504
107488	48087.3	50.4231886848
108736	49439.2	51.8407585792
109992	45656.8	47.8746247168
111264	49729.2	52.1448456192
112552	47380	49.68153088
113856	52721.5	55.282499584
115176	50367.4	52.8140468224
116512	51911.3	54.4329433088
117856	53315.7	55.9055634432
119224	28577	29.965156352
120600	53362.6	55.9547416576
122000	55313.4	58.0003037184
123408	54752	57.411633152
124840	56096.8	58.8217581568
126280	57510.2	60.3038154752
127744	58120.6	60.9438662656
129224	57913.3	60.7264964608
130720	57399.4	60.1876332544
132232	58666.9	61.5167033344
133760	60636.2	63.5816640512
135312	60628.3	63.5733803008
136872	61566.8	64.5574688768
138456	63291.5	66.365947904
140064	58369.7	61.2050665472
141680	64069.5	67.181740032
143320	64744	67.889004544
144984	64408.8	67.5375218688
146656	66929.7	70.1808771072
148360	63451.6	66.5338249216
150072	67153	70.415024128
151808	69291.2	72.6570893312
153568	70474	73.897345024
155344	69742.1	73.1298922496
157144	71284.3	74.7470061568
158960	71323.6	74.7882151936
160800	69928.4	73.3252419584
162664	74374.3	77.9871059968
164544	73029.1	76.5765615616
166448	75775.2	79.4560561152
168376	76096.7	79.7931732992
170328	77483.8	81.2476530688
172296	78122.8	81.9176931328
174288	79002.6	82.8402302976
176304	74541	78.161903616
178352	80414.7	84.3209244672
180416	82392.2	86.3944835072
182504	83053.7	87.0881165312
184616	83996	88.076189696
186752	85209.2	89.3483220992
188912	85676	89.837797376
191096	87801.7	92.0667553792
193312	89162.2	93.4933430272
195544	88703.5	93.012361216
197808	90490.5	94.886166528
200096	89445.5	93.790404608
202416	93206.3	97.7338892288
204760	94743.1	99.3453408256
207128	93541.2	98.0850573312
209528	96082.4	100.7496986624
211952	94029.1	98.5966575616
214400	99158.4	103.9751184384
216880	99000.1	103.8091288576
219392	96190.1	100.8626302976
221936	100051	104.911077376
224504	100216.8	105.0849312768
227104	104938.5	110.035992576
229728	104179.2	109.2398088192
232384	104761	109.849870336
235080	108904.3	114.1944352768
237800	108000.3	113.2465225728
240552	111329.5	116.737441792
243336	111905.1	117.3410021376
246152	113132	118.627500032
249000	108866.4	114.1546942464
251880	114890.8	120.4717355008
254800	114773.1	120.3483181056
257744	118379.5	124.129902592
260728	120438.8	126.2892351488
263744	121336.1	127.2301223936
266800	124297.2	130.3350607872
269888	124878	130.944073728
273008	125835.1	131.9476658176
276168	118871.4	124.6456971264
279368	125460	131.55434496
282600	130374.4	136.7074668544
285872	128022.9	134.2417403904
289176	134250.4	140.7717474304
292528	128773.8	135.0291161088
295912	135471.3	142.0519538688
299336	139020.1	145.7731403776
302800	139293.4	146.0597161984
306304	140820.4	147.6608917504
309848	144319.5	151.329964032
313440	145205.8	152.2593169408
317064	147085.6	154.2304301056
320736	148890.9	156.1234243584
324448	133956.1	140.4631515136
328200	153912.7	161.3891633152
332000	155348.6	162.8948135936
335840	144924	151.963828224
339728	156706.1	164.3182555136
343664	161177.1	169.0064388096
347640	159236.5	166.971572224
351664	156430.8	164.0295825408
355728	157127.8	164.7604400128
359848	168819.2	177.0197614592
364016	171261.6	179.5808034816
368224	176078.1	184.6312697856
372488	173601.6	182.0344713216
376800	178431.6	187.0990934016
381160	158399.7	166.0941238272
385568	175085.2	183.5901386752
390032	180114	188.863217664
394552	188431.5	197.584748544
399112	189570.9	198.7794960384
403736	194660.6	204.1164333056
408408	192295.4	201.6363413504
413136	199350.3	209.0339401728
417912	197639.3	207.2398266368
422752	203652.2	213.5448092672
427648	193430.9	202.8269993984
432592	205361.4	215.3370353664
437600	212127.6	222.4319102976
442664	214548.3	224.9701982208
447792	217154.4	227.7028921344
452976	217132.3	227.6797186048
458216	215182.6	225.6353099776
463520	208221.2	218.3357530112
468880	202377.2	212.2078748672
474312	223119.1	233.9573334016
479800	225284	236.227395584
485352	231235.1	242.4675762176
490968	236122.5	247.59238656
496648	243067.8	254.8750614528
502400	248977.5	261.07183104
508216	219541.7	230.2061576192
514096	248066.5	260.116578304
520048	246878.8	258.8711845888
526064	257402.6	269.9061886976
532152	251607.3	263.8293762048
538312	262889.7	275.6598300672
544544	266958.4	279.9261712384
550848	253705.8	266.0298129408
557224	268855.8	281.9157393408
563672	273850.2	287.1527473152
570192	285963.5	299.854462976
576792	285172.8	299.0253539328
583472	280367.7	293.9868413952
590224	279888.2	293.4840492032
597056	289493.2	303.5556216832
603960	297232.7	311.6710756352
610952	295316	309.661270016
618024	304129.6	318.9029994496
625176	301427.6	316.0697470976
632416	316468.1	331.8408544256
639736	316293.1	331.6573536256
647136	308193.2	323.1639928832
654624	329934.6	345.9615031296
662200	332052.9	348.1827016704
669864	337031.2	353.4028275712
677624	338951.7	355.4166177792
685464	340473.6	357.0124455936
693400	352417.2	369.5362179072
701424	355105.6	372.3552096256
709536	369069.7	386.9976297472
717752	364187.4	381.8781671424
726056	368646.1	386.5534529536
734464	385485.6	404.2109485056
742960	379533.7	397.9699290112
751560	382933.3	401.5346679808
760256	392110.4	411.1575547904
769056	373186.9	391.3148268544
777960	395592	414.808276992
786960	407951.7	427.7683617792
796072	385622.1	404.3540791296
805288	409147.4	429.0221441024
814608	422212.3	442.7216846848
824032	417316	437.587542016
833568	411259.8	431.2371560448
843216	438866.1	460.1844596736
852976	459379.9	481.6947380224
862848	447139.3	468.8595386368
872840	457561.8	479.7883219968
882936	463371.8	485.8805485568
893160	465217.2	487.8155907072
903496	477156.9	500.3352735744
913952	483348.1	506.8272173056
924528	452806.2	474.8017139712
935232	499886.4	524.1688817664
946056	445201.8	466.8279226368
957000	501249.9	525.5986151424
968080	502525.2	526.9358641152
979280	505544.3	530.1016199168
990616	511916	536.782831616
1002080	510790.9	535.6030787584
1013680	518435.7	543.6192325632
1025416	518399.9	543.5816935424
1037280	526666.2	552.2495373312
1049288	351231	368.292397056
1061432	347091.7	363.9520264192
1073712	366256	384.047251456
1086144	360013.9	377.5019352064
1098712	371874.1	389.9382562816
1111432	363831.7	381.5051886592
1124296	377352.7	395.6829847552
1137304	385877.6	404.6219902976
1150464	387328.3	406.1431595008
1163784	357446.3	374.8096114688
1177256	395301.8	414.5039802368
1190880	388360.5	407.225499648
1204664	389566.9	408.4905017344
1218600	401216.1	420.7055732736
1232704	397959.8	417.2910952448
1246976	416307.7	436.5302628352
1261408	422466.2	442.9879181312
1276008	411156.9	431.1292575744
1290776	421027.8	441.4796464128
1305712	418540.7	438.8717330432
1320824	439160.6	460.4932653056
1336112	442220.1	463.7013835776
1351576	450415.8	472.2951979008
1367216	457852.8	480.0934576128
1383040	463279	485.783240704
1399048	446653	468.349616128
1415240	467598.1	490.3121453056
1431624	466770.3	489.4441340928
1448192	458743.1	481.0270048256
1464952	475098.7	498.1770944512
1481904	454422.4	476.4964225024
1499056	453103.2	475.1131410432
1516408	438624.7	459.9313334272
1533960	433310.9	454.3594102784
1551712	413865.5	433.969430528
1569672	413078	433.143676928
1587840	403707.7	423.3182052352
1606216	404037.4	423.6639207424
1624808	394692.4	413.8649780224
1643608	386194.4	404.9541791744
1662632	369552.1	387.5034628096
1681880	362056.2	379.6434419712
1701344	351934.5	369.030070272
1721032	345776.6	362.5730441216
1740952	334959.8	351.2308072448
1761104	332712	348.873818112
1781488	331443.6	347.5438043136
1802104	330662.9	346.7251810304
1822960	332878.5	349.048406016
1844056	329968.5	345.997049856
1865400	324197.7	339.9459274752
1886992	324412.3	340.1709518848
1908832	325562.7	341.3772337152
1930920	323525.9	339.2414941184
1953272	319183.6	334.6882625536
1975880	317723.1	333.1568173056
1998744	313302.3	328.5212725248
2021880	311489.1	326.6199945216
2045280	308034.3	322.9973741568
2068952	309643.5	324.684742656
2092896	307592.8	322.5344278528
2117120	308449.5	323.432742912
2141624	307086.3	322.0033241088
2166408	307154.8	322.0751515648
2191480	310572.4	325.6587649024
2216848	310092.3	325.1553435648
2242504	311461.1	326.5906343936
2268456	309813.3	324.8627908608
2294712	311164.2	326.2793121792
2321272	313054.8	328.2617499648
2348136	314986.5	330.287284224
2375312	314069.3	329.3255303168
2402808	314408.3	329.6809975808
2430616	313974.7	329.2263350272
2458744	316556.2	331.9332339712
2487208	316041	331.393007616
2515992	318353.1	333.8174201856
2545112	320073.6	335.6214951936
2574568	315496.1	330.8216385536
2604368	321023.5	336.617537536
2634504	325461.2	341.2708032512
2665000	323550.8	339.2676036608
2695840	324365.8	340.1221931008
2727040	326831.2	342.7073523712
2758608	326631.6	342.4980566016
2790536	327861.5	343.787700224
2822832	327775.7	343.6977324032
2855504	328309	344.256937984
2888552	332002.4	348.1297485824
2921984	330101.2	346.1361958912
2955800	329885.4	345.9099131904
2990008	330877.7	346.9504151552
3024616	332178	348.313878528
3059624	330691.2	346.7548557312
3095032	331896.9	348.0191238144
3130856	334451.6	350.6979209216
3167088	335113.8	351.3922879488
3203744	332903.8	349.0749349888
3240824	337038	353.409957888
3278336	336444.7	352.7878377472
3316280	339061.7	355.5319611392
3354656	340543.8	357.0860556288
3393488	339538.8	356.0322367488
3432760	342900.5	359.557234688
3472488	341063.8	357.6313151488
3512680	342509.1	359.1468220416
3553336	343363.1	360.0423059456
3594464	344139.1	360.8560009216
3636064	337743.3	354.1495185408
3678144	347103.4	363.9642947584
3720712	345558.7	362.3445594112
3763776	348138.5	365.049675776
3807336	347148.7	364.0117952512
3851408	349475.7	366.4518316032
3895976	349328.7	366.2976909312
3941072	348821.7	365.7660628992
3986680	350096.6	367.1028924416
4032824	352253.3	369.3643563008
4079504	351303.2	368.3681042432
4126712	353776.2	370.9612326912
4174480	352372.6	369.4894514176
4222792	355095.2	372.3443044352
4271664	353948.1	371.1414829056
4321104	356939.8	374.2785077248
4371120	356673.8	373.9995865088
4421704	359173.5	376.620711936
4472880	359308.9	376.7626891264
4524648	359273.3	376.7253598208
4577016	354174.8	371.3791950848
4629992	359422.4	376.8817025024
4683576	361545	379.10740992
4737784	360046.5	377.536118784
4792616	360359.3	377.8641133568
4848088	360651.6	378.1706121216
4904200	361525.4	379.0868578304
4960960	364328	382.025596928
5018376	362272	379.869724672
5076456	364554.7	382.2633091072
5135208	364621	382.332829696
5194648	366407.6	384.2062155776
5254768	365141.4	382.8785086464
5315584	366070.7	383.8529503232
5377104	368420.2	386.3165796352
5439336	332303.1	348.4450553856
5502296	368485	386.38452736
5565976	367925.4	385.7977442304
5630392	369129.2	387.0600200192
5695560	371728.5	389.785583616
5761480	369717.2	387.6765827072
5828160	370208.9	388.1921675264
5895616	369673.1	387.6303405056
5963848	371296.7	389.3328084992
6032872	371149.3	389.1782483968
6102696	371364.9	389.4043213824
6173328	374702.9	392.9044680704
6244776	373121.3	391.2460402688
6317056	374842	393.050324992
6390168	375067.2	393.2864643072
6464120	375919.3	394.1799559168
6538936	377047.7	395.3631690752
6614616	377051.5	395.367153664
6691176	372489	390.583025664
6768616	376542.4	394.8333236224
6846952	378317.6	396.6947557376
6926200	378563.4	396.9524957184
7006360	380494.8	398.9777154048
7087456	380343.8	398.8193804288
7169480	381664.9	400.2046541824
7252464	381119.7	399.6329705472
7336400	383079.9	401.6883892224
7421312	381363.7	399.8888230912
7507200	382626.7	401.2131745792
7594088	383725.9	402.3657693184
7681984	382455.3	401.0334486528
7770888	378762.2	397.1609526272
7860832	384130.8	402.7903377408
7951808	383395.1	402.0189003776
8043840	383767.1	402.4089706496
8136936	383671	402.308202496
8231112	384358.4	403.0289936384
8326376	384613.7	403.2966950912
8422744	385673.5	404.407975936
8520232	386205.7	404.9660280832
8618840	386675.2	405.4583345152
8718592	387544.1	406.3694422016
8819504	386962.6	405.7596952576
8921576	387609.8	406.4383336448
9024832	389423.7	408.3403456512
9129288	387485.1	406.3075762176
9234944	388051.3	406.9012799488
9341824	389177.2	408.0818716672
9449952	390584	409.557008384
9559320	388809	407.695785984
9669960	389593.9	408.5188132864
9781872	390813.6	409.7977614336
9895088	388966.5	407.860936704
10009616	391150.8	410.1513412608
10125464	360399.4	377.9061612544
10242648	387548.1	406.3736365056
10361200	392340.2	411.3985175552
10481120	392987.5	412.0772608
10602424	389827	408.763236352
10725136	394006.5	413.145759744
10849264	393017.1	412.1082986496
10974832	394572.9	413.7396731904
11101848	395766.1	414.9908340736
11230344	395744.8	414.9684994048
11360320	392362.4	411.4217959424
11491800	396425.6	415.6823699456
11624808	395105.2	414.2978301952
11759344	396181	415.425888256
11895448	393151.4	412.2491224064
12033120	396238.2	415.4858668032
12172392	396634.4	415.9013126144
12313272	396694.9	415.9647514624
12455784	396634.2	415.9011028992
12599944	395187.9	414.3845474304
12745776	398684.2	418.0506836992
12893288	399115.4	418.5028296704
13042512	399909.4	419.3353990144
13193464	399053.1	418.4375033856
13346168	399806.4	419.2273956864
13500632	400769	420.236754944
13656880	399037.7	418.4213553152
13814944	399608.2	419.0195679232
13974840	398572.2	417.9332431872
14136576	400185.6	419.6250157056
14300192	401364.1	420.8607625216
14465704	400859.2	420.3313364992
14633120	402111.9	421.6448876544
14802480	401680.4	421.1924271104
14973808	402883.3	422.4537591808
15147112	402456.2	422.0059123712
15322416	399689.8	419.1051317248
15499760	403310.9	422.9021302784
15679144	400496.8	419.9513325568
15860616	404102.2	423.7318684672
16044184	402854.7	422.4237699072
16229872	404576.2	424.2288934912
16417712	404866.9	424.5337145344
16607728	404291.3	423.9301541888
16799944	404576.6	424.2293129216
16994384	405615	425.31815424
17191072	405605.1	425.3077733376
17390040	406384.8	426.1253480448
17591304	404017.2	423.6427395072
17794904	406629.2	426.3816200192
18000864	406320.1	426.0575051776
18209200	406181.3	425.9119628288
18419944	406044.5	425.768517632
18633136	406035.2	425.7587658752
18848792	404866	424.532770816
19066944	407377	427.165745152
19287624	406949.4	426.7173740544
19510848	406585.3	426.3355875328
19736664	406015	425.73758464
19965096	395217.1	414.4151658496
20196168	407960.2	427.7772746752
20429912	407174.3	426.9531987968
20666360	408783.3	428.6403575808
20905552	408577	428.424036352
21147512	408672.1	428.5237559296
21392264	409927.4	429.8400333824
21639856	409102.7	428.9752727552
21890312	408056.4	427.8781476864
22143664	410059	429.978025984
22399952	409583.2	429.4791135232
22659200	407922.4	427.7376385024
22921456	408460.7	428.3020869632
23186744	407701.9	427.5064274944
23455104	410195.4	430.1210517504
23726568	410829.9	430.7863732224
24001176	411034.7	431.0011215872
24278960	411292.4	431.2713396224
24559960	409414.2	429.3019041792
24844208	409233.6	429.1125313536
25131752	411354.5	431.336456192
25422616	412347.9	432.3781115904
25716856	412412.1	432.4454301696
26014496	411854.7	431.8609539072
26315584	402889.6	422.4603652096
26620152	410144.1	430.0672598016
26928248	412635.8	432.6799966208
27239912	412017.2	432.0313475072
27555184	412300.4	432.3283042304
27874096	412261.4	432.2874097664
28196712	410975	430.9385216
28523048	411540.9	431.5319107584
28853168	413111.6	433.1789090816
29187112	411305.9	431.2854953984
29524920	412732	432.780869632
29866632	412281.4	432.3083812864
30212304	413549.4	433.6379756544
30561976	413802.4	433.9032653824
30915688	411858	431.864414208
31273504	391475.4	410.4917090304
31635456	413833.1	433.9354566656
32001600	412889.3	432.9458106368
32371976	414402.2	434.5322012672
32746648	414687.2	434.8310454272
33125648	414718	434.863341568
33509040	414379.8	434.5087131648
33896864	414494.7	434.6291945472
34289176	381500.9	400.0326877184
34686032	413947.3	434.0552040448
35087480	402579.5	422.135201792
35493576	415227.8	435.3979056128
35904376	416768.1	437.0130272256
36319920	415067.4	435.2297140224
36740280	408786.8	428.6440275968
37165504	415523	435.707445248
37595656	415290.2	435.4633367552
38030776	415383.8	435.5614834688
38470936	414629.4	434.7704377344
38916192	414698.4	434.8427894784
39366600	415840.4	436.0402632704
39822216	416596.8	436.8334061568
40283112	415541.8	435.7271584768
40749344	404365.4	424.0078536704
41220968	416439.6	436.6685700096
41698048	415553.8	435.7397413888
42180656	416668.5	436.908589056
42668840	416927.4	437.1800653824
43162688	405544.5	425.244229632
43662240	417695	437.98495232
44167576	396832.6	416.1091403776
44678760	416520.3	436.7531900928
45195864	416637.6	436.8761880576
45718952	417552.2	437.8352156672
46248096	412644.3	432.6889095168
46783360	418032.5	438.33884672
47324824	418519.3	438.8492935168
47872552	417767.1	438.0605546496
48426616	416762	437.006630912
48987096	417039.4	437.2975058944
49554064	417403	437.678768128
50127592	418203.8	438.5184677888
50707760	412454	432.489365504
51294640	419304.7	439.6728451072
51888312	419325.1	439.6942360576
52488856	418836.8	439.1822163968
53096352	418785.8	439.1287390208
53710880	418103.3	438.4130859008
54332512	419020.8	439.3751543808
54961352	418416.5	438.741499904
55597456	418895.8	439.2440823808
56240936	418443.3	438.7696017408
56891856	419204.3	439.5675680768
57550304	419080.2	439.4374397952
58216384	419896.3	440.2931826688
58890168	419010.8	439.3646686208
59571752	418514.6	438.8443652096
60261224	412064.8	432.0812597248
60958672	419464.2	439.8400929792
61664192	411975.4	431.9875170304
62377880	414526.5	434.662539264
63099832	412377	432.408625152
63830136	420012.7	440.4152369152
64568896	411988.7	432.0014630912
65316200	419128.2	439.4877714432
66072152	419362.1	439.7330333696
66836864	421034.9	441.4870913024
67610416	420365.2	440.7848599552
68392928	420438.4	440.8616157184
69184488	419436.6	439.8111522816
69985216	419678.5	440.064802816
70795208	420624.6	441.0568605696
71614584	420186.9	440.5978988544
72443432	420244.7	440.6585065472
73281880	417066.8	437.3262368768
74130024	419939.1	440.3380617216
74987992	420084.4	440.4904198144
75855888	420802.5	441.24340224
76733824	420268.2	440.6831480832
77621928	408452.3	428.2932789248
78520312	420280.4	440.6959407104
79429088	420563.2	440.9924780032
80348384	421353.3	441.8209579008
81278320	420726.7	441.1639201792
82219016	396246.4	415.4944651264
83170600	419160.8	439.5219550208
84133200	421391.3	441.8608037888
85106936	421585.2	442.0641226752
86091952	421179.8	441.6390299648
87088360	421297.2	441.7621327872
88096304	421706.1	442.1908955136
89115912	421155	441.61302528
90147320	420788.6	441.2288270336
91190664	415957.9	436.1634709504
92246088	421432.2	441.9036905472
93313720	421927.5	442.42305024
94393720	421443.2	441.9152248832
95486208	421802.8	442.2922928128
96591344	419689.9	440.0767565824
97709272	422581.7	443.1090286592
98840144	420194.2	440.6055534592
99984096	422092.1	442.5956458496
101141296	411697.9	431.6965371904
102311880	422022.6	442.5227698176
103496016	421824.9	442.3154663424
104693856	421734.4	442.2205702144
105905560	421927.2	442.4227356672
107131288	419651	440.035966976
108371208	415078.7	435.2415629312
109625472	417206.5	437.472722944
110894256	414690.2	434.8341911552
112177720	416472.1	436.7026487296
113476040	415049.1	435.2105250816
114789392	416956.1	437.2101595136
116117936	417147.9	437.4112763904
117461864	415269.2	435.4413166592
118821344	416694	436.935327744
120196552	414842.7	434.9940989952
121587688	401880.2	421.4019325952
122994912	416704.7	436.9465475072
124418432	416942.5	437.19589888
125858424	416965.1	437.2195966976
127315088	417005.2	437.2616445952
128788600	416845.6	437.0942918656
130279176	413874.8	433.9791822848
131787000	416709.8	436.9518952448
133312272	416618.3	436.8559505408
134855200	416708.8	436.9508466688
136415992	417312.7	437.5840817152
137994840	416759.2	437.0036948992
139591960	405580.1	425.2815589376
141207568	409961.8	429.8761043968
142841880	417734.5	438.026371072
144495096	415319.9	435.4944794624
146167456	416912.4	437.1643367424
147859168	417052.1	437.3108228096
149570456	417498.5	437.778907136
151301552	414501.4	434.6362200064
153052688	417050	437.3086208
154824088	417103.7	437.3649293312
156615984	417442.2	437.7198723072
158428624	417701	437.991243776
160262248	417409.4	437.6854790144
162117088	417900.6	438.2005395456
163993400	416400.3	436.6273609728
165891424	417588.1	437.8728595456
167811416	416133.4	436.3474960384
169753632	417316.1	437.5876468736
171718320	417271.2	437.5405658112
173705752	417388.8	437.6638783488
175716192	417907.2	438.2074601472
177749888	417648.5	437.936193536
179807128	416322.3	436.5455720448
181888184	417454.6	437.7328746496
183993320	416347.4	436.5718913024
186122816	418167.4	438.4802996224
188276960	418123.8	438.4345817088
190456040	409156.7	429.0318958592
192660336	418034	438.340419584
194890152	416671.8	436.9120493568
197145768	416730.2	436.9732861952
199427488	415463.8	435.6453695488
201735624	415537	435.722125312
204070472	413440.7	433.5239954432
206432336	418276.5	438.594699264
208821544	418200.1	438.5145880576
211238400	417628.9	437.9156414464
213683232	417721.6	438.0128444416
216156352	408358.8	428.1952370688
218658104	417611.9	437.8978156544
221188808	416896.1	437.1472449536
223748800	417745.6	438.0380102656
226338416	395964.3	415.1986618368
228958016	415401.4	435.5799384064
231607928	417754.3	438.0471328768
234288504	396701.1	415.9712526336
237000112	416999.9	437.2560871424
239743104	418191.3	438.5053605888
242517840	391688.4	410.7150557184
245324688	417892	438.191521792
248164024	413663.6	433.7577230336
251036224	417568.1	437.8518880256
253941664	418204.8	438.5195163648
256880728	417994.6	438.2991056896
259853816	417177.5	437.44231424
262861312	408773.1	428.6296621056
265903608	417888	438.187327488
268981120	398915.8	418.2935339008
272094256	417026.6	437.2840841216
275243416	413789.6	433.8898436096
278429024	416245.6	436.4651462656
281651504	418047.9	438.3549947904
284911280	416249.1	436.4688162816
288208784	418671	439.008362496
291544448	412039.7	432.0549404672
294918728	418030.7	438.3369592832
298332056	417422.5	437.69921536
301784888	418108.1	438.4181190656
305277680	418817	439.161454592
308810904	417005.8	437.2622737408
312385016	414359.5	434.487427072
316000488	417452.8	437.7309872128
319657816	416280.5	436.501741568
323357464	413594.7	433.6854761472
327099936	418548.3	438.8797022208
330885728	417410.1	437.6862130176
334715328	417109.3	437.3708013568
338589256	418066.5	438.374498304
342508016	400787	420.255629312
346472128	406876.1	426.6405134336
350482128	416327.8	436.5513392128
354538528	418823.6	439.1683751936
358641888	418138	438.449471488
362792728	417628.5	437.915222016
366991616	416602.8	436.8396976128
371239104	417609.9	437.8957185024
375535744	418189.3	438.5032634368
379882120	418287.3	438.6060238848
384278792	418475.7	438.8035756032
388726360	418314.3	438.6343354368
393225392	418268.4	438.5862057984
397776504	417517.2	437.7985155072
402380280	406959	426.727440384
407037352	404732.4	424.3926810624
411748312	417567.8	437.8515734528
416513800	418036.6	438.3431458816
421334448	417626.8	437.9134394368
426210880	415000.6	435.1596691456
431143760	414197.7	434.3177674752
436133728	418762.8	439.1046217728
441181448	418348.1	438.6697773056
446287584	413777.6	433.8772606976
451452824	416418.1	436.6460256256
456677848	414835.8	434.9868638208
461963336	404976.1	424.6482190336
467310008	417459.1	437.7375932416
472718552	415550.3	435.7360713728
478189696	418451	438.777675776
483724168	405778.4	425.4894915584
489322688	419090.5	439.448240128
494986008	407113.7	426.8896550912
500714872	415743.1	435.9382368256
506510040	417418.9	437.6954404864
512372280	408500.6	428.3439251456
518302368	417651.5	437.939339264
524301096	418851.2	439.1973158912
530369240	408010	427.82949376
536507624	415367.8	435.5447062528
542717056	418586.6	438.9198626816
548998344	417928.2	438.2294802432
555352336	419097.4	439.4554753024
561779872	415937.8	436.1423945728
568281792	408814.9	428.6734925824
574858968	415343	435.518701568
581512264	407468.6	427.2617947136
588242568	415676.2	435.8680870912
595050760	416537.9	436.7716450304
601937752	409836.9	429.7451372544
608904456	418833.4	439.1786512384
615951784	418304.5	438.624059392
623080680	418215.7	438.5309458432
630292088	416710.7	436.9528389632
637586960	416753.4	436.9976131584
644966256	414549.4	434.6865516544
652430960	417323.1	437.5949869056
659982056	416214.5	436.432535552
667620552	418362.2	438.6845622272
675347448	412696.7	432.7438548992
683163784	416445.6	436.6748614656
691070576	415783.3	435.9803895808
699068880	416548	436.782235648
707159760	417293	437.563424768
715344280	418576.5	438.909272064
723623520	410704.4	430.6547769344
731998592	414197.9	434.3179771904
740470584	417872.8	438.1713891328
749040640	411418.5	431.403565056
757709880	411430.9	431.4165673984
766479448	411603.8	431.5978661888
775350528	411816.2	431.8205837312
784324272	416745.1	436.9889099776
793401872	417124.7	437.3869494272
802584536	416813.6	437.0607374336
811873488	417769.1	438.0626518016
821269936	417120.1	437.3821259776
830775144	416796.3	437.0425970688
840390360	412990.6	433.0520313856
850116864	417982	438.285893632
859955936	417540.9	437.8233667584
869908888	417290.4	437.5606984704
879977032	418791.7	439.1349256192
890161696	417511.2	437.7922240512
900464248	417301.7	437.5725473792
910886032	412682.3	432.7287554048
921428432	417378.6	437.6531828736
932092848	417448.8	437.7267929088
942880696	417356.8	437.6303239168
953793400	415435.4	435.6155899904
964832408	412953.6	433.0132340736
975999176	417886.6	438.1858594816
987295184	417111.2	437.3727936512
998721936	412989.7	433.0510876672
1010280928	417254.8	437.5233691648
1021973712	413061.5	433.126375424
1033801816	413889.2	433.9942817792
1045766824	417842.9	438.1400367104
1057870312	417685	437.97446656
1070113880	413654.5	433.748180992
1082499152	417871.5	438.170025984
1095027768	413883.6	433.9884097536
1107701392	416751	436.995096576
1120521696	417964	438.267019264
1133490376	417274.4	437.5439212544
1146609160	417797.8	438.0927459328
1159879776	418261.8	438.5792851968
1173303976	413826	433.928011776
1186883552	417014.5	437.271396352
1200620296	417778.2	438.0721938432
1214516024	417913.8	438.2143807488
1228572576	417283.3	437.5532535808
1242791816	415482.4	435.6648730624
1257175624	413905.1	434.0109541376
1271725912	417745.1	438.0374859776
1286444600	414822.1	434.9724983296
1301333640	414099.6	434.2149021696
1316395008	417526.2	437.8079526912
1331630688	417396.9	437.6723718144
1347042696	418038.2	438.3448236032
1362633088	414594.9	434.7342618624
1378403920	413887.7	433.9927089152
1394357280	415364.2	435.5409313792
1410495272	417777.8	438.0717744128
1426820048	414944.6	435.1009488896
1443333768	415357.1	435.5334864896
1460038608	415867.4	436.0685748224
1476936792	414109.2	434.2249684992
1494030544	418038.6	438.3452430336
1511322144	414770.9	434.9188112384
1528813872	414516	434.651529216
1546508040	415108.4	435.2727056384
1564407000	414773	434.921013248
1582513120	415299.8	435.4734030848
1600828792	414628.4	434.7693891584
1619356448	415019.2	435.1791726592
1638098544	415596.6	435.7846204416
1657057552	414372	434.500534272
1676235984	414894.3	435.0482055168
1695636392	417749.9	438.0425191424
1715261328	416100.2	436.3126833152
1735113408	415391.1	435.5691380736
1755195240	416702.5	436.94424064
1775509504	415605.1	435.7935333376
1796058880	415138.1	435.3038483456
1816846088	415116.6	435.2813039616
1837873880	415458.7	435.6400218112
1859145048	415446.7	435.6274388992
1880662408	415295.3	435.4686844928
1902428800	415546.5	435.732086784
1924447112	416071	436.282064896
1946720256	415432	435.612024832
1969251184	415401	435.579518976
1992042888	415848.1	436.0483373056
2015098376	415600	435.7881856
2038420704	416191.8	436.4087328768
2062012952	415795.9	435.9936016384
2085878256	415874.3	436.0758099968
2110019776	415858.1	436.0588230656
2134440704	414867.2	435.0197891072


==> data/cav2D_Re_5000_3M_steps_2048x2048.dat <==
coord       vx       vy
0.000000000000000000e+00 -1.845329045124799450e-08 -1.845659980403979716e-08
4.885197850512945639e-04 -3.756753634661436081e-03 4.196101799607276917e-03
9.770395701025891277e-04 -1.121540740132331848e-02 1.254351064562797546e-02
1.465559355153883692e-03 -1.857107877731323242e-02 2.080135792493820190e-02
1.954079140205178255e-03 -2.582227624952793121e-02 2.896866202354431152e-02
2.442598925256472819e-03 -3.296979516744613647e-02 3.704476729035377502e-02
2.931118710307767383e-03 -4.001211747527122498e-02 4.503015801310539246e-02
3.419638495359061947e-03 -4.695077985525131226e-02 5.292335152626037598e-02
3.908158280410356511e-03 -5.378285050392150879e-02 6.071976944804191589e-02
4.396678065461651075e-03 -6.050997972488403320e-02 6.842003017663955688e-02
4.885197850512945639e-03 -6.712976098060607910e-02 7.602205872535705566e-02
5.373717635564240203e-03 -7.364445924758911133e-02 8.352343738079071045e-02
5.862237420615534766e-03 -8.005163073539733887e-02 9.092175215482711792e-02
6.350757205666829330e-03 -8.635126054286956787e-02 9.821571409702301025e-02
6.839276990718123894e-03 -9.254310280084609985e-02 1.054025441408157349e-01
7.327796775769418458e-03 -9.862834215164184570e-02 1.124789118766784668e-01
7.816316560820713022e-03 -1.046046167612075806e-01 1.194448471069335938e-01
8.304836345872007586e-03 -1.104737520217895508e-01 1.262984275817871094e-01
8.793356130923302150e-03 -1.162347570061683655e-01 1.330378502607345581e-01
9.281875915974596714e-03 -1.218920499086380005e-01 1.396595239639282227e-01
9.770395701025891277e-03 -1.274418085813522339e-01 1.461641043424606323e-01
1.025891548607718584e-02 -1.328871846199035645e-01 1.525484174489974976e-01
1.074743527112848041e-02 -1.382282227277755737e-01 1.588123738765716553e-01
1.123595505617977497e-02 -1.434675753116607666e-01 1.649534106254577637e-01
1.172447484123106953e-02 -1.486050486564636230e-01 1.709734499454498291e-01
1.221299462628236410e-02 -1.536430716514587402e-01 1.768704056739807129e-01
1.270151441133365866e-02 -1.585832834243774414e-01 1.826439499855041504e-01
1.319003419638495322e-02 -1.634267270565032959e-01 1.882940232753753662e-01
1.367855398143624779e-02 -1.681756079196929932e-01 1.938214004039764404e-01
1.416707376648754235e-02 -1.728333234786987305e-01 1.992242783308029175e-01
1.465559355153883692e-02 -1.774008572101593018e-01 2.045063078403472900e-01
1.514411333659013148e-02 -1.818809807300567627e-01 2.096652835607528687e-01
1.563263312164142604e-02 -1.862771660089492798e-01 2.147030681371688843e-01
1.612115290669272061e-02 -1.905897408723831177e-01 2.196213603019714355e-01
1.660967269174401517e-02 -1.948236823081970215e-01 2.244203984737396240e-01
1.709819247679530974e-02 -1.989807784557342529e-01 2.291028797626495361e-01
1.758671226184660430e-02 -2.030622810125350952e-01 2.336702942848205566e-01
1.807523204689789886e-02 -2.070730328559875488e-01 2.381224185228347778e-01
1.856375183194919343e-02 -2.110147625207901001e-01 2.424629628658294678e-01
1.905227161700048799e-02 -2.148920148611068726e-01 2.466947138309478760e-01
1.954079140205178255e-02 -2.187052518129348755e-01 2.508199810981750488e-01
2.002931118710307712e-02 -2.224588543176651001e-01 2.548397481441497803e-01
2.051783097215437168e-02 -2.261537015438079834e-01 2.587572336196899414e-01
2.100635075720566625e-02 -2.297940105199813843e-01 2.625756859779357910e-01
2.149487054225696081e-02 -2.333830296993255615e-01 2.662973999977111816e-01
2.198339032730825537e-02 -2.369210422039031982e-01 2.699244320392608643e-01
2.247191011235954994e-02 -2.404122352600097656e-01 2.734604775905609131e-01
2.296042989741084450e-02 -2.438585162162780762e-01 2.769084572792053223e-01
2.344894968246213907e-02 -2.472621202468872070e-01 2.802709937095642090e-01
2.393746946751343363e-02 -2.506258785724639893e-01 2.835494279861450195e-01
2.442598925256472819e-02 -2.539509832859039307e-01 2.867495417594909668e-01
2.491450903761602276e-02 -2.572405040264129639e-01 2.898713350296020508e-01
2.540302882266731732e-02 -2.604942917823791504e-01 2.929193377494812012e-01
2.589154860771861189e-02 -2.637148499488830566e-01 2.958952486515045166e-01
2.638006839276990645e-02 -2.669048011302947998e-01 2.988040745258331299e-01
2.686858817782120101e-02 -2.700660824775695801e-01 3.016464412212371826e-01
2.735710796287249558e-02 -2.731986343860626221e-01 3.044255077838897705e-01
2.784562774792379014e-02 -2.763053774833679199e-01 3.071451485157012939e-01
2.833414753297508470e-02 -2.793848812580108643e-01 3.098073303699493408e-01
2.882266731802637927e-02 -2.824396491050720215e-01 3.124141395092010498e-01
2.931118710307767383e-02 -2.854723930358886719e-01 3.149682581424713135e-01
2.979970688812896840e-02 -2.884812355041503906e-01 3.174732923507690430e-01
3.028822667318026296e-02 -2.914671301841735840e-01 3.199281692504882812e-01
3.077674645823155752e-02 -2.944307923316955566e-01 3.223379254341125488e-01
3.126526624328285209e-02 -2.973748445510864258e-01 3.247026205062866211e-01
3.175378602833414665e-02 -3.002969026565551758e-01 3.270261883735656738e-01
3.224230581338544122e-02 -3.031998574733734131e-01 3.293101191520690918e-01
3.273082559843673578e-02 -3.060809969902038574e-01 3.315549790859222412e-01
3.321934538348803034e-02 -3.089423477649688721e-01 3.337640166282653809e-01
3.370786516853932491e-02 -3.117834329605102539e-01 3.359369933605194092e-01
3.419638495359061947e-02 -3.146043717861175537e-01 3.380763530731201172e-01
3.468490473864191403e-02 -3.174062371253967285e-01 3.401835560798645020e-01
3.517342452369320860e-02 -3.201857209205627441e-01 3.422596752643585205e-01
3.566194430874450316e-02 -3.229445517063140869e-01 3.443078696727752686e-01
3.615046409379579773e-02 -3.256821036338806152e-01 3.463271856307983398e-01
3.663898387884709229e-02 -3.283988833427429199e-01 3.483187556266784668e-01
3.712750366389838685e-02 -3.310930430889129639e-01 3.502826690673828125e-01
3.761602344894968142e-02 -3.337644338607788086e-01 3.522205650806427002e-01
3.810454323400097598e-02 -3.364138007164001465e-01 3.541332483291625977e-01
3.859306301905227055e-02 -3.390398323535919189e-01 3.560220599174499512e-01
3.908158280410356511e-02 -3.416427969932556152e-01 3.578870892524719238e-01
3.957010258915485967e-02 -3.442217111587524414e-01 3.597286641597747803e-01
4.005862237420615424e-02 -3.467760682106018066e-01 3.615476489067077637e-01
4.054714215925744880e-02 -3.493046462535858154e-01 3.633442223072052002e-01
4.103566194430874337e-02 -3.518077731132507324e-01 3.651179373264312744e-01
4.152418172936003793e-02 -3.542841076850891113e-01 3.668713271617889404e-01
4.201270151441133249e-02 -3.567331433296203613e-01 3.686027526855468750e-01
4.250122129946262706e-02 -3.591535985469818115e-01 3.703126609325408936e-01
4.298974108451392162e-02 -3.615478277206420898e-01 3.720017075538635254e-01
4.347826086956521618e-02 -3.639118075370788574e-01 3.736706376075744629e-01
4.396678065461651075e-02 -3.662451803684234619e-01 3.753183782100677490e-01
4.445530043966780531e-02 -3.685495853424072266e-01 3.769454658031463623e-01
4.494382022471909988e-02 -3.708226084709167480e-01 3.785525560379028320e-01
4.543234000977039444e-02 -3.730646371841430664e-01 3.801384270191192627e-01
4.592085979482168900e-02 -3.752739727497100830e-01 3.817039430141448975e-01
4.640937957987298357e-02 -3.774510622024536133e-01 3.832485973834991455e-01
4.689789936492427813e-02 -3.795946240425109863e-01 3.847713470458984375e-01
4.738641914997557270e-02 -3.817039132118225098e-01 3.862743079662322998e-01
4.787493893502686726e-02 -3.837804496288299561e-01 3.877555131912231445e-01
4.836345872007816182e-02 -3.858208954334259033e-01 3.892163038253784180e-01
4.885197850512945639e-02 -3.878262937068939209e-01 3.906562328338623047e-01
4.934049829018075095e-02 -3.897964358329772949e-01 3.920744657516479492e-01
4.982901807523204551e-02 -3.917296230792999268e-01 3.934713602066040039e-01
5.031753786028334008e-02 -3.936257362365722656e-01 3.948463201522827148e-01
5.080605764533463464e-02 -3.954851627349853516e-01 3.961984515190124512e-01
5.129457743038592921e-02 -3.973050713539123535e-01 3.975297510623931885e-01
5.178309721543722377e-02 -3.990884125232696533e-01 3.988385796546936035e-01
5.227161700048851833e-02 -4.008333683013916016e-01 4.001254439353942871e-01
5.276013678553981290e-02 -4.025386571884155273e-01 4.013894796371459961e-01
5.324865657059110746e-02 -4.042054712772369385e-01 4.026319086551666260e-01
5.373717635564240203e-02 -4.058327078819274902e-01 4.038507044315338135e-01
5.422569614069369659e-02 -4.074199497699737549e-01 4.050463140010833740e-01
5.471421592574499115e-02 -4.089663028717041016e-01 4.062200188636779785e-01
5.520273571079628572e-02 -4.104719758033752441e-01 4.073710441589355469e-01
5.569125549584758028e-02 -4.119375646114349365e-01 4.084992110729217529e-01
5.617977528089887485e-02 -4.133627116680145264e-01 4.096035361289978027e-01
5.666829506595016941e-02 -4.147477447986602783e-01 4.106853604316711426e-01
5.715681485100146397e-02 -4.160913825035095215e-01 4.117428064346313477e-01
5.764533463605275854e-02 -4.173933863639831543e-01 4.127775132656097412e-01
5.813385442110405310e-02 -4.186531901359558105e-01 4.137879908084869385e-01
5.862237420615534766e-02 -4.198726415634155273e-01 4.147737920284271240e-01
5.911089399120664223e-02 -4.210500419139862061e-01 4.157371520996093750e-01
5.959941377625793679e-02 -4.221861064434051514e-01 4.166765809059143066e-01
6.008793356130923136e-02 -4.232805967330932617e-01 4.175922274589538574e-01
6.057645334636052592e-02 -4.243342578411102295e-01 4.184839427471160889e-01
6.106497313141182048e-02 -4.253462553024291992e-01 4.193514585494995117e-01
6.155349291646311505e-02 -4.263164103031158447e-01 4.201952815055847168e-01
6.204201270151440961e-02 -4.272451996803283691e-01 4.210138916969299316e-01
6.253053248656570418e-02 -4.281323552131652832e-01 4.218080341815948486e-01
6.301905227161699874e-02 -4.289790391921997070e-01 4.225811958312988281e-01
6.350757205666829330e-02 -4.297837615013122559e-01 4.233268499374389648e-01
6.399609184171958787e-02 -4.305495321750640869e-01 4.240522980690002441e-01
6.448461162677088243e-02 -4.312744438648223877e-01 4.247528612613677979e-01
6.497313141182217699e-02 -4.319579899311065674e-01 4.254290163516998291e-01
6.546165119687347156e-02 -4.326021075248718262e-01 4.260813891887664795e-01
6.595017098192476612e-02 -4.332068562507629395e-01 4.267099201679229736e-01
6.643869076697606069e-02 -4.337724745273590088e-01 4.273144900798797607e-01
6.692721055202735525e-02 -4.342988133430480957e-01 4.278965294361114502e-01
6.741573033707864981e-02 -4.347856342792510986e-01 4.284532368183135986e-01
6.790425012212994438e-02 -4.352355003356933594e-01 4.289881885051727295e-01
6.839276990718123894e-02 -4.356465935707092285e-01 4.294985830783843994e-01
6.888128969223253351e-02 -4.360213577747344971e-01 4.299865961074829102e-01
6.936980947728382807e-02 -4.363580942153930664e-01 4.304508864879608154e-01
6.985832926233512263e-02 -4.366575479507446289e-01 4.308931827545166016e-01
7.034684904738641720e-02 -4.369217455387115479e-01 4.313106536865234375e-01
7.083536883243771176e-02 -4.371487498283386230e-01 4.317059814929962158e-01
7.132388861748900633e-02 -4.373412728309631348e-01 4.320797026157379150e-01
7.181240840254030089e-02 -4.374995231628417969e-01 4.324313998222351074e-01
7.230092818759159545e-02 -4.376229345798492432e-01 4.327600896358489990e-01
7.278944797264289002e-02 -4.377129375934600830e-01 4.330666065216064453e-01
7.327796775769418458e-02 -4.377700388431549072e-01 4.333512783050537109e-01
7.376648754274547914e-02 -4.377940893173217773e-01 4.336134791374206543e-01
7.425500732779677371e-02 -4.377868771553039551e-01 4.338553845882415771e-01
7.474352711284806827e-02 -4.377483725547790527e-01 4.340753555297851562e-01
7.523204689789936284e-02 -4.376792311668395996e-01 4.342755079269409180e-01
7.572056668295065740e-02 -4.375794827938079834e-01 4.344528615474700928e-01
7.620908646800195196e-02 -4.374497532844543457e-01 4.346095323562622070e-01
7.669760625305324653e-02 -4.372912049293518066e-01 4.347456991672515869e-01
7.718612603810454109e-02 -4.371047616004943848e-01 4.348618388175964355e-01
7.767464582315583566e-02 -4.368893504142761230e-01 4.349582195281982422e-01
7.816316560820713022e-02 -4.366481900215148926e-01 4.350348711013793945e-01
7.865168539325842478e-02 -4.363798499107360840e-01 4.350917339324951172e-01
7.914020517830971935e-02 -4.360863864421844482e-01 4.351286888122558594e-01
7.962872496336101391e-02 -4.357669353485107422e-01 4.351473152637481689e-01
8.011724474841230847e-02 -4.354232549667358398e-01 4.351462125778198242e-01
8.060576453346360304e-02 -4.350557923316955566e-01 4.351266920566558838e-01
8.109428431851489760e-02 -4.346657395362854004e-01 4.350882470607757568e-01
8.158280410356619217e-02 -4.342530667781829834e-01 4.350319504737854004e-01
8.207132388861748673e-02 -4.338183999061584473e-01 4.349583685398101807e-01
8.255984367366878129e-02 -4.333624839782714844e-01 4.348664879798889160e-01
8.304836345872007586e-02 -4.328858256340026855e-01 4.347571432590484619e-01
8.353688324377137042e-02 -4.323899149894714355e-01 4.346307814121246338e-01
8.402540302882266499e-02 -4.318749904632568359e-01 4.344883859157562256e-01
8.451392281387395955e-02 -4.313421547412872314e-01 4.343288838863372803e-01
8.500244259892525411e-02 -4.307903051376342773e-01 4.341530799865722656e-01
8.549096238397654868e-02 -4.302223026752471924e-01 4.339613318443298340e-01
8.597948216902784324e-02 -4.296379685401916504e-01 4.337538480758666992e-01
8.646800195407913781e-02 -4.290363788604736328e-01 4.335311353206634521e-01
8.695652173913043237e-02 -4.284205436706542969e-01 4.332925081253051758e-01
8.744504152418172693e-02 -4.277897477149963379e-01 4.330393373966217041e-01
8.793356130923302150e-02 -4.271450936794281006e-01 4.327720105648040771e-01
8.842208109428431606e-02 -4.264867603778839111e-01 4.324896335601806641e-01
8.891060087933561062e-02 -4.258158206939697266e-01 4.321937561035156250e-01
8.939912066438690519e-02 -4.251326918601989746e-01 4.318844676017761230e-01
8.988764044943819975e-02 -4.244373738765716553e-01 4.315606951713562012e-01
9.037616023448949432e-02 -4.237312674522399902e-01 4.312242269515991211e-01
9.086468001954078888e-02 -4.230159223079681396e-01 4.308740496635437012e-01
9.135319980459208344e-02 -4.222911000251770020e-01 4.305126070976257324e-01
9.184171958964337801e-02 -4.215568006038665771e-01 4.301377534866333008e-01
9.233023937469467257e-02 -4.208135604858398438e-01 4.297525882720947266e-01
9.281875915974596714e-02 -4.200625419616699219e-01 4.293540418148040771e-01
9.330727894479726170e-02 -4.193038046360015869e-01 4.289444983005523682e-01
9.379579872984855626e-02 -4.185387492179870605e-01 4.285227656364440918e-01
9.428431851489985083e-02 -4.177667498588562012e-01 4.280899167060852051e-01
9.477283829995114539e-02 -4.169880747795104980e-01 4.276470839977264404e-01
9.526135808500243995e-02 -4.162046313285827637e-01 4.271942377090454102e-01
9.574987787005373452e-02 -4.154157042503356934e-01 4.267306625843048096e-01
9.623839765510502908e-02 -4.146223664283752441e-01 4.262579083442687988e-01
9.672691744015632365e-02 -4.138253629207611084e-01 4.257748126983642578e-01
9.721543722520761821e-02 -4.130243659019470215e-01 4.252829551696777344e-01
9.770395701025891277e-02 -4.122203886508941650e-01 4.247813820838928223e-01
9.819247679531020734e-02 -4.114124774932861328e-01 4.242706596851348877e-01
9.868099658036150190e-02 -4.106028676033020020e-01 4.237527251243591309e-01
9.916951636541279647e-02 -4.097913503646850586e-01 4.232257306575775146e-01
9.965803615046409103e-02 -4.089778363704681396e-01 4.226913452148437500e-01
1.001465559355153856e-01 -4.081635475158691406e-01 4.221487343311309814e-01
1.006350757205666802e-01 -4.073472023010253906e-01 4.215981066226959229e-01
1.011235955056179747e-01 -4.065316319465637207e-01 4.210406839847564697e-01
1.016121152906692693e-01 -4.057151377201080322e-01 4.204757511615753174e-01
1.021006350757205638e-01 -4.048996865749359131e-01 4.199056029319763184e-01
1.025891548607718584e-01 -4.040837883949279785e-01 4.193276166915893555e-01
1.030776746458231530e-01 -4.032683372497558594e-01 4.187434315681457520e-01
1.035661944308744475e-01 -4.024555981159210205e-01 4.181532263755798340e-01
1.040547142159257421e-01 -4.016415476799011230e-01 4.175586104393005371e-01
1.045432340009770367e-01 -4.008294343948364258e-01 4.169567227363586426e-01
1.050317537860283312e-01 -4.000199437141418457e-01 4.163501262664794922e-01
1.055202735710796258e-01 -3.992123007774353027e-01 4.157379567623138428e-01
1.060087933561309204e-01 -3.984075784683227539e-01 4.151215851306915283e-01
1.064973131411822149e-01 -3.976048231124877930e-01 4.145001173019409180e-01
1.069858329262335095e-01 -3.968047499656677246e-01 4.138737916946411133e-01
1.074743527112848041e-01 -3.960059285163879395e-01 4.132434129714965820e-01
1.079628724963360986e-01 -3.952112197875976562e-01 4.126088321208953857e-01
1.084513922813873932e-01 -3.944198489189147949e-01 4.119688570499420166e-01
1.089399120664386877e-01 -3.936323821544647217e-01 4.113255143165588379e-01
1.094284318514899823e-01 -3.928478062152862549e-01 4.106799364089965820e-01
1.099169516365412769e-01 -3.920683562755584717e-01 4.100309014320373535e-01
1.104054714215925714e-01 -3.912913203239440918e-01 4.093792736530303955e-01
1.108939912066438660e-01 -3.905192017555236816e-01 4.087249934673309326e-01
1.113825109916951606e-01 -3.897501826286315918e-01 4.080668091773986816e-01
1.118710307767464551e-01 -3.889871239662170410e-01 4.074061214923858643e-01
1.123595505617977497e-01 -3.882272243499755859e-01 4.067433476448059082e-01
1.128480703468490443e-01 -3.874721825122833252e-01 4.060776233673095703e-01
1.133365901319003388e-01 -3.867222070693969727e-01 4.054096341133117676e-01
1.138251099169516334e-01 -3.859758675098419189e-01 4.047406911849975586e-01
1.143136297020029279e-01 -3.852344751358032227e-01 4.040692746639251709e-01
1.148021494870542225e-01 -3.844971656799316406e-01 4.033963680267333984e-01
1.152906692721055171e-01 -3.837645649909973145e-01 4.027222394943237305e-01
1.157791890571568116e-01 -3.830365836620330811e-01 4.020461142063140869e-01
1.162677088422081062e-01 -3.823137283325195312e-01 4.013697504997253418e-01
1.167562286272594008e-01 -3.815956711769104004e-01 4.006916880607604980e-01
1.172447484123106953e-01 -3.808830678462982178e-01 4.000127911567687988e-01
1.177332681973619899e-01 -3.801762461662292480e-01 3.993326425552368164e-01
1.182217879824132845e-01 -3.794728517532348633e-01 3.986509442329406738e-01
1.187103077674645790e-01 -3.787753283977508545e-01 3.979697227478027344e-01
1.191988275525158736e-01 -3.780819773674011230e-01 3.972889482975006104e-01
1.196873473375671681e-01 -3.773941099643707275e-01 3.966067433357238770e-01
1.201758671226184627e-01 -3.767104148864746094e-01 3.959251046180725098e-01
1.206643869076697573e-01 -3.760317265987396240e-01 3.952420055866241455e-01
1.211529066927210518e-01 -3.753587007522583008e-01 3.945584297180175781e-01
1.216414264777723464e-01 -3.746899664402008057e-01 3.938760161399841309e-01
1.221299462628236410e-01 -3.740251660346984863e-01 3.931936919689178467e-01
1.226184660478749355e-01 -3.733671307563781738e-01 3.925118446350097656e-01
1.231069858329262301e-01 -3.727138042449951172e-01 3.918285965919494629e-01
1.235955056179775247e-01 -3.720633387565612793e-01 3.911474645137786865e-01
1.240840254030288192e-01 -3.714181780815124512e-01 3.904659152030944824e-01
1.245725451880801138e-01 -3.707793056964874268e-01 3.897855281829833984e-01
1.250610649731314084e-01 -3.701434135437011719e-01 3.891066014766693115e-01
1.255495847581827029e-01 -3.695124089717864990e-01 3.884274959564208984e-01
1.260381045432339975e-01 -3.688857257366180420e-01 3.877497315406799316e-01
1.265266243282852920e-01 -3.682642877101898193e-01 3.870723247528076172e-01
1.270151441133365866e-01 -3.676459789276123047e-01 3.863958716392517090e-01
1.275036638983878812e-01 -3.670328259468078613e-01 3.857206702232360840e-01
1.279921836834391757e-01 -3.664230704307556152e-01 3.850458860397338867e-01
1.284807034684904703e-01 -3.658182919025421143e-01 3.843729197978973389e-01
1.289692232535417649e-01 -3.652161955833435059e-01 3.837002515792846680e-01
1.294577430385930594e-01 -3.646185994148254395e-01 3.830296397209167480e-01
1.299462628236443540e-01 -3.640254139900207520e-01 3.823583722114562988e-01
1.304347826086956486e-01 -3.634361028671264648e-01 3.816899359226226807e-01
1.309233023937469431e-01 -3.628508448600769043e-01 3.810217380523681641e-01
1.314118221787982377e-01 -3.622692823410034180e-01 3.803556859493255615e-01
1.319003419638495322e-01 -3.616912961006164551e-01 3.796901106834411621e-01
1.323888617489008268e-01 -3.611166775226593018e-01 3.790268599987030029e-01
1.328773815339521214e-01 -3.605463504791259766e-01 3.783640563488006592e-01
1.333659013190034159e-01 -3.599791228771209717e-01 3.777031898498535156e-01
1.338544211040547105e-01 -3.594150841236114502e-01 3.770429491996765137e-01
1.343429408891060051e-01 -3.588534891605377197e-01 3.763857185840606689e-01
1.348314606741572996e-01 -3.582956194877624512e-01 3.757283091545104980e-01
1.353199804592085942e-01 -3.577408790588378906e-01 3.750730156898498535e-01
1.358085002442598888e-01 -3.571894168853759766e-01 3.744201362133026123e-01
1.362970200293111833e-01 -3.566411137580871582e-01 3.737686276435852051e-01
1.367855398143624779e-01 -3.560954928398132324e-01 3.731185197830200195e-01
1.372740595994137724e-01 -3.555526733398437500e-01 3.724699020385742188e-01
1.377625793844650670e-01 -3.550119996070861816e-01 3.718230426311492920e-01
1.382510991695163616e-01 -3.544746339321136475e-01 3.711779415607452393e-01
1.387396189545676561e-01 -3.539390861988067627e-01 3.705341815948486328e-01
1.392281387396189507e-01 -3.534075915813446045e-01 3.698916733264923096e-01
1.397166585246702453e-01 -3.528767228126525879e-01 3.692506253719329834e-01
1.402051783097215398e-01 -3.523487150669097900e-01 3.686118125915527344e-01
1.406936980947728344e-01 -3.518218100070953369e-01 3.679747581481933594e-01
1.411822178798241290e-01 -3.512984812259674072e-01 3.673391938209533691e-01
1.416707376648754235e-01 -3.507772088050842285e-01 3.667050004005432129e-01
1.421592574499267181e-01 -3.502581715583801270e-01 3.660716414451599121e-01
1.426477772349780127e-01 -3.497404158115386963e-01 3.654406964778900146e-01
1.431362970200293072e-01 -3.492252528667449951e-01 3.648113608360290527e-01
1.436248168050806018e-01 -3.487129807472229004e-01 3.641822934150695801e-01
1.441133365901318963e-01 -3.482013642787933350e-01 3.635550141334533691e-01
1.446018563751831909e-01 -3.476912081241607666e-01 3.629310131072998047e-01
1.450903761602344855e-01 -3.471827507019042969e-01 3.623073697090148926e-01
1.455788959452857800e-01 -3.466751873493194580e-01 3.616863191127777100e-01
1.460674157303370746e-01 -3.461709618568420410e-01 3.610649406909942627e-01
1.465559355153883692e-01 -3.456676304340362549e-01 3.604460060596466064e-01
1.470444553004396637e-01 -3.451658785343170166e-01 3.598282933235168457e-01
1.475329750854909583e-01 -3.446651995182037354e-01 3.592119812965393066e-01
1.480214948705422529e-01 -3.441662788391113281e-01 3.585958182811737061e-01
1.485100146555935474e-01 -3.436685204505920410e-01 3.579826951026916504e-01
1.489985344406448420e-01 -3.431703150272369385e-01 3.573707342147827148e-01
1.494870542256961365e-01 -3.426741063594818115e-01 3.567599058151245117e-01
1.499755740107474311e-01 -3.421795070171356201e-01 3.561514616012573242e-01
1.504640937957987257e-01 -3.416852653026580811e-01 3.555430173873901367e-01
1.509526135808500202e-01 -3.411909341812133789e-01 3.549378812313079834e-01
1.514411333659013148e-01 -3.406971395015716553e-01 3.543336987495422363e-01
1.519296531509526094e-01 -3.402054607868194580e-01 3.537293076515197754e-01
1.524181729360039039e-01 -3.397145867347717285e-01 3.531271219253540039e-01
1.529066927210551985e-01 -3.392242193222045898e-01 3.525254428386688232e-01
1.533952125061064931e-01 -3.387359380722045898e-01 3.519255220890045166e-01
1.538837322911577876e-01 -3.382478952407836914e-01 3.513270318508148193e-01
1.543722520762090822e-01 -3.377615809440612793e-01 3.507305383682250977e-01
1.548607718612603767e-01 -3.372733294963836670e-01 3.501338958740234375e-01
1.553492916463116713e-01 -3.367872834205627441e-01 3.495394587516784668e-01
1.558378114313629659e-01 -3.363021016120910645e-01 3.489455282688140869e-01
1.563263312164142604e-01 -3.358152210712432861e-01 3.483528494834899902e-01
1.568148510014655550e-01 -3.353303074836730957e-01 3.477610349655151367e-01
1.573033707865168496e-01 -3.348453044891357422e-01 3.471703827381134033e-01
1.577918905715681441e-01 -3.343608677387237549e-01 3.465813994407653809e-01
1.582804103566194387e-01 -3.338760733604431152e-01 3.459936380386352539e-01
1.587689301416707333e-01 -3.333929181098937988e-01 3.454065620899200439e-01
1.592574499267220278e-01 -3.329086899757385254e-01 3.448207676410675049e-01
1.597459697117733224e-01 -3.324258327484130859e-01 3.442356288433074951e-01
1.602344894968246169e-01 -3.319430351257324219e-01 3.436516523361206055e-01
1.607230092818759115e-01 -3.314596712589263916e-01 3.430693745613098145e-01
1.612115290669272061e-01 -3.309767842292785645e-01 3.424866795539855957e-01
1.617000488519785006e-01 -3.304952085018157959e-01 3.419058024883270264e-01
1.621885686370297952e-01 -3.300129175186157227e-01 3.413255810737609863e-01
1.626770884220810898e-01 -3.295303583145141602e-01 3.407459259033203125e-01
1.631656082071323843e-01 -3.290489912033081055e-01 3.401682078838348389e-01
1.636541279921836789e-01 -3.285676240921020508e-01 3.395902812480926514e-01
1.641426477772349735e-01 -3.280864953994750977e-01 3.390133380889892578e-01
1.646311675622862680e-01 -3.276054859161376953e-01 3.384378254413604736e-01
1.651196873473375626e-01 -3.271237611770629883e-01 3.378621935844421387e-01
1.656082071323888572e-01 -3.266428709030151367e-01 3.372880518436431885e-01
1.660967269174401517e-01 -3.261621594429016113e-01 3.367150425910949707e-01
1.665852467024914463e-01 -3.256822228431701660e-01 3.361423611640930176e-01
1.670737664875427408e-01 -3.252015709877014160e-01 3.355699181556701660e-01
1.675622862725940354e-01 -3.247206211090087891e-01 3.349975943565368652e-01
1.680508060576453300e-01 -3.242389857769012451e-01 3.344275355339050293e-01
1.685393258426966245e-01 -3.237592577934265137e-01 3.338577747344970703e-01
1.690278456277479191e-01 -3.232774436473846436e-01 3.332877755165100098e-01
1.695163654127992137e-01 -3.227968513965606689e-01 3.327194452285766602e-01
1.700048851978505082e-01 -3.223157525062561035e-01 3.321506977081298828e-01
1.704934049829018028e-01 -3.218347430229187012e-01 3.315821290016174316e-01
1.709819247679530974e-01 -3.213531076908111572e-01 3.310158848762512207e-01
1.714704445530043919e-01 -3.208717405796051025e-01 3.304497599601745605e-01
1.719589643380556865e-01 -3.203914165496826172e-01 3.298842310905456543e-01
1.724474841231069810e-01 -3.199110031127929688e-01 3.293194770812988281e-01
1.729360039081582756e-01 -3.194299042224884033e-01 3.287553787231445312e-01
1.734245236932095702e-01 -3.189486563205718994e-01 3.281913399696350098e-01
1.739130434782608647e-01 -3.184682726860046387e-01 3.276278078556060791e-01
1.744015632633121593e-01 -3.179877400398254395e-01 3.270643651485443115e-01
1.748900830483634539e-01 -3.175072371959686279e-01 3.265013098716735840e-01
1.753786028334147484e-01 -3.170266151428222656e-01 3.259389102458953857e-01
1.758671226184660430e-01 -3.165448307991027832e-01 3.253766894340515137e-01
1.763556424035173376e-01 -3.160637319087982178e-01 3.248150646686553955e-01
1.768441621885686321e-01 -3.155824244022369385e-01 3.242537379264831543e-01
1.773326819736199267e-01 -3.151015639305114746e-01 3.236933350563049316e-01
1.778212017586712212e-01 -3.146199882030487061e-01 3.231329321861267090e-01
1.783097215437225158e-01 -3.141388297080993652e-01 3.225747346878051758e-01
1.787982413287738104e-01 -3.136562705039978027e-01 3.220155537128448486e-01
1.792867611138251049e-01 -3.131746947765350342e-01 3.214567601680755615e-01
1.797752808988763995e-01 -3.126932978630065918e-01 3.208984434604644775e-01
1.802638006839276941e-01 -3.122117817401885986e-01 3.203395605087280273e-01
1.807523204689789886e-01 -3.117300271987915039e-01 3.197818994522094727e-01
1.812408402540302832e-01 -3.112480044364929199e-01 3.192246258258819580e-01
1.817293600390815778e-01 -3.107647597789764404e-01 3.186679482460021973e-01
1.822178798241328723e-01 -3.102829456329345703e-01 3.181110322475433350e-01
1.827063996091841669e-01 -3.098004460334777832e-01 3.175545334815979004e-01
1.831949193942354615e-01 -3.093179464340209961e-01 3.169990181922912598e-01
1.836834391792867560e-01 -3.088346421718597412e-01 3.164444565773010254e-01
1.841719589643380506e-01 -3.083519935607910156e-01 3.158898353576660156e-01
1.846604787493893451e-01 -3.078686892986297607e-01 3.153364062309265137e-01
1.851489985344406397e-01 -3.073853552341461182e-01 3.147820234298706055e-01
1.856375183194919343e-01 -3.069019615650177002e-01 3.142280876636505127e-01
1.861260381045432288e-01 -3.064182102680206299e-01 3.136740922927856445e-01
1.866145578895945234e-01 -3.059346973896026611e-01 3.131211400032043457e-01
1.871030776746458180e-01 -3.054515123367309570e-01 3.125681281089782715e-01
1.875915974596971125e-01 -3.049688339233398438e-01 3.120167255401611328e-01
1.880801172447484071e-01 -3.044855296611785889e-01 3.114641308784484863e-01
1.885686370297997017e-01 -3.040015399456024170e-01 3.109109103679656982e-01
1.890571568148509962e-01 -3.035171031951904297e-01 3.103591799736022949e-01
1.895456765999022908e-01 -3.030323982238769531e-01 3.098093867301940918e-01
1.900341963849535853e-01 -3.025483787059783936e-01 3.092588484287261963e-01
1.905227161700048799e-01 -3.020644485950469971e-01 3.087088167667388916e-01
1.910112359550561745e-01 -3.015805482864379883e-01 3.081590533256530762e-01
1.914997557401074690e-01 -3.010968565940856934e-01 3.076086640357971191e-01
1.919882755251587636e-01 -3.006125688552856445e-01 3.070588111877441406e-01
1.924767953102100582e-01 -3.001283109188079834e-01 3.065095245838165283e-01
1.929653150952613527e-01 -2.996436357498168945e-01 3.059605658054351807e-01
1.934538348803126473e-01 -2.991589605808258057e-01 3.054108619689941406e-01
1.939423546653639419e-01 -2.986746728420257568e-01 3.048623502254486084e-01
1.944308744504152364e-01 -2.981899976730346680e-01 3.043147027492523193e-01
1.949193942354665310e-01 -2.977055609226226807e-01 3.037666082382202148e-01
1.954079140205178255e-01 -2.972219586372375488e-01 3.032185733318328857e-01
1.958964338055691201e-01 -2.967370152473449707e-01 3.026708662509918213e-01
1.963849535906204147e-01 -2.962531149387359619e-01 3.021240532398223877e-01
1.968734733756717092e-01 -2.957686185836791992e-01 3.015772998332977295e-01
1.973619931607230038e-01 -2.952841520309448242e-01 3.010308444499969482e-01
1.978505129457742984e-01 -2.947991490364074707e-01 3.004846274852752686e-01
1.983390327308255929e-01 -2.943143844604492188e-01 2.999387383460998535e-01
1.988275525158768875e-01 -2.938298583030700684e-01 2.993932664394378662e-01
1.993160723009281821e-01 -2.933467030525207520e-01 2.988477945327758789e-01
1.998045920859794766e-01 -2.928622961044311523e-01 2.983031272888183594e-01
2.002931118710307712e-01 -2.923775017261505127e-01 2.977585494518280029e-01
2.007816316560820658e-01 -2.918930649757385254e-01 2.972137331962585449e-01
2.012701514411333603e-01 -2.914083600044250488e-01 2.966689765453338623e-01
2.017586712261846549e-01 -2.909243106842041016e-01 2.961253225803375244e-01
2.022471910112359494e-01 -2.904404997825622559e-01 2.955813407897949219e-01
2.027357107962872440e-01 -2.899570763111114502e-01 2.950378060340881348e-01
2.032242305813385386e-01 -2.894740998744964600e-01 2.944942116737365723e-01
2.037127503663898331e-01 -2.889896929264068604e-01 2.939522862434387207e-01
2.042012701514411277e-01 -2.885057926177978516e-01 2.934092879295349121e-01
2.046897899364924223e-01 -2.880224585533142090e-01 2.928666472434997559e-01
2.051783097215437168e-01 -2.875392436981201172e-01 2.923237681388854980e-01
2.056668295065950114e-01 -2.870551943778991699e-01 2.917814552783966064e-01
2.061553492916463060e-01 -2.865729033946990967e-01 2.912397086620330811e-01
2.066438690766976005e-01 -2.860891819000244141e-01 2.906982302665710449e-01
2.071323888617488951e-01 -2.856059670448303223e-01 2.901576757431030273e-01
2.076209086468001896e-01 -2.851231694221496582e-01 2.896168529987335205e-01
2.081094284318514842e-01 -2.846396565437316895e-01 2.890762686729431152e-01
2.085979482169027788e-01 -2.841567397117614746e-01 2.885361611843109131e-01
2.090864680019540733e-01 -2.836741805076599121e-01 2.879964411258697510e-01
2.095749877870053679e-01 -2.831911444664001465e-01 2.874562442302703857e-01
2.100635075720566625e-01 -2.827096879482269287e-01 2.869167327880859375e-01
2.105520273571079570e-01 -2.822279334068298340e-01 2.863783836364746094e-01
2.110405471421592516e-01 -2.817461192607879639e-01 2.858392894268035889e-01
2.115290669272105462e-01 -2.812653183937072754e-01 2.853000760078430176e-01
2.120175867122618407e-01 -2.807837128639221191e-01 2.847609519958496094e-01
2.125061064973131353e-01 -2.803018093109130859e-01 2.842224240303039551e-01
2.129946262823644298e-01 -2.798202037811279297e-01 2.836843729019165039e-01
2.134831460674157244e-01 -2.793385088443756104e-01 2.831469178199768066e-01
2.139716658524670190e-01 -2.788574993610382080e-01 2.826087176799774170e-01
2.144601856375183135e-01 -2.783755064010620117e-01 2.820717990398406982e-01
2.149487054225696081e-01 -2.778948545455932617e-01 2.815349996089935303e-01
2.154372252076209027e-01 -2.774146497249603271e-01 2.809985876083374023e-01
2.159257449926721972e-01 -2.769340574741363525e-01 2.804615795612335205e-01
2.164142647777234918e-01 -2.764540016651153564e-01 2.799249589443206787e-01
2.169027845627747864e-01 -2.759727537631988525e-01 2.793884575366973877e-01
2.173913043478260809e-01 -2.754923105239868164e-01 2.788527607917785645e-01
2.178798241328773755e-01 -2.750118970870971680e-01 2.783168256282806396e-01
2.183683439179286701e-01 -2.745324075222015381e-01 2.777807116508483887e-01
2.188568637029799646e-01 -2.740518748760223389e-01 2.772466242313385010e-01
2.193453834880312592e-01 -2.735721468925476074e-01 2.767125964164733887e-01
2.198339032730825537e-01 -2.730932235717773438e-01 2.761786878108978271e-01
2.203224230581338483e-01 -2.726134359836578369e-01 2.756441831588745117e-01
2.208109428431851429e-01 -2.721348106861114502e-01 2.751104831695556641e-01
2.212994626282364374e-01 -2.716564536094665527e-01 2.745763957500457764e-01
2.217879824132877320e-01 -2.711774408817291260e-01 2.740434110164642334e-01
2.222765021983390266e-01 -2.706992626190185547e-01 2.735112607479095459e-01
2.227650219833903211e-01 -2.702207267284393311e-01 2.729790806770324707e-01
2.232535417684416157e-01 -2.697429358959197998e-01 2.724455296993255615e-01
2.237420615534929103e-01 -2.692656815052032471e-01 2.719136476516723633e-01
2.242305813385442048e-01 -2.687875628471374512e-01 2.713821530342102051e-01
2.247191011235954994e-01 -2.683098614215850830e-01 2.708502411842346191e-01
2.252076209086467939e-01 -2.678305208683013916e-01 2.703187167644500732e-01
2.256961406936980885e-01 -2.673527300357818604e-01 2.697880864143371582e-01
2.261846604787493831e-01 -2.668754458427429199e-01 2.692574858665466309e-01
2.266731802638006776e-01 -2.663987278938293457e-01 2.687272727489471436e-01
2.271617000488519722e-01 -2.659230828285217285e-01 2.681982517242431641e-01
2.276502198339032668e-01 -2.654460668563842773e-01 2.676681876182556152e-01
2.281387396189545613e-01 -2.649704515933990479e-01 2.671394050121307373e-01
2.286272594040058559e-01 -2.644945383071899414e-01 2.666093409061431885e-01
2.291157791890571505e-01 -2.640190720558166504e-01 2.660801112651824951e-01
2.296042989741084450e-01 -2.635431289672851562e-01 2.655523419380187988e-01
2.300928187591597396e-01 -2.630681693553924561e-01 2.650239169597625732e-01
2.305813385442110341e-01 -2.625941932201385498e-01 2.644960284233093262e-01
2.310698583292623287e-01 -2.621195018291473389e-01 2.639682888984680176e-01
2.315583781143136233e-01 -2.616448998451232910e-01 2.634407877922058105e-01
2.320468978993649178e-01 -2.611707746982574463e-01 2.629124820232391357e-01
2.325354176844162124e-01 -2.606957852840423584e-01 2.623851895332336426e-01
2.330239374694675070e-01 -2.602219879627227783e-01 2.618587017059326172e-01
2.335124572545188015e-01 -2.597476541996002197e-01 2.613321542739868164e-01
2.340009770395700961e-01 -2.592738866806030273e-01 2.608056664466857910e-01
2.344894968246213907e-01 -2.588004767894744873e-01 2.602795064449310303e-01
2.349780166096726852e-01 -2.583265006542205811e-01 2.597545683383941650e-01
2.354665363947239798e-01 -2.578541338443756104e-01 2.592296004295349121e-01
2.359550561797752743e-01 -2.573807835578918457e-01 2.587053477764129639e-01
2.364435759648265689e-01 -2.569080591201782227e-01 2.581812739372253418e-01
2.369320957498778635e-01 -2.564359307289123535e-01 2.576571702957153320e-01
2.374206155349291580e-01 -2.559635341167449951e-01 2.571332752704620361e-01
2.379091353199804526e-01 -2.554915249347686768e-01 2.566102743148803711e-01
2.383976551050317472e-01 -2.550199031829833984e-01 2.560874521732330322e-01
2.388861748900830417e-01 -2.545476853847503662e-01 2.555661201477050781e-01
2.393746946751343363e-01 -2.540765404701232910e-01 2.550431787967681885e-01
2.398632144601856309e-01 -2.536047399044036865e-01 2.545200884342193604e-01
2.403517342452369254e-01 -2.531348466873168945e-01 2.539983987808227539e-01
2.408402540302882200e-01 -2.526643574237823486e-01 2.534765601158142090e-01
2.413287738153395146e-01 -2.521934807300567627e-01 2.529543340206146240e-01
2.418172936003908091e-01 -2.517239153385162354e-01 2.524325251579284668e-01
2.423058133854421037e-01 -2.512534260749816895e-01 2.519118487834930420e-01
2.427943331704933982e-01 -2.507829964160919189e-01 2.513921558856964111e-01
2.432828529555446928e-01 -2.503136694431304932e-01 2.508715987205505371e-01
2.437713727405959874e-01 -2.498443275690078735e-01 2.503519654273986816e-01
2.442598925256472819e-01 -2.493742406368255615e-01 2.498328685760498047e-01
2.447484123106985765e-01 -2.489045858383178711e-01 2.493132501840591431e-01
2.452369320957498711e-01 -2.484353184700012207e-01 2.487937808036804199e-01
2.457254518808011656e-01 -2.479664087295532227e-01 2.482745945453643799e-01
2.462139716658524602e-01 -2.474976927042007446e-01 2.477564066648483276e-01
2.467024914509037548e-01 -2.470299303531646729e-01 2.472378909587860107e-01
2.471910112359550493e-01 -2.465623766183853149e-01 2.467211782932281494e-01
2.476795310210063439e-01 -2.460958361625671387e-01 2.462039887905120850e-01
2.481680508060576384e-01 -2.456285953521728516e-01 2.456872463226318359e-01
2.486565705911089330e-01 -2.451618909835815430e-01 2.451703548431396484e-01
2.491450903761602276e-01 -2.446942925453186035e-01 2.446535825729370117e-01
2.496336101612115221e-01 -2.442269027233123779e-01 2.441364675760269165e-01
2.501221299462628167e-01 -2.437598407268524170e-01 2.436204105615615845e-01
2.506106497313140835e-01 -2.432931214570999146e-01 2.431039661169052124e-01
2.510991695163654058e-01 -2.428262829780578613e-01 2.425896972417831421e-01
2.515876893014167281e-01 -2.423607558012008667e-01 2.420742809772491455e-01
2.520762090864679950e-01 -2.418958544731140137e-01 2.415598034858703613e-01
2.525647288715192618e-01 -2.414292395114898682e-01 2.410455197095870972e-01
2.530532486565705841e-01 -2.409645766019821167e-01 2.405304610729217529e-01
2.535417684416219064e-01 -2.404990792274475098e-01 2.400166094303131104e-01
2.540302882266731732e-01 -2.400343418121337891e-01 2.395030111074447632e-01
2.545188080117244400e-01 -2.395707070827484131e-01 2.389897108078002930e-01
2.550073277967757623e-01 -2.391063868999481201e-01 2.384769022464752197e-01
2.554958475818270847e-01 -2.386424094438552856e-01 2.379646003246307373e-01
2.559843673668783515e-01 -2.381788790225982666e-01 2.374526262283325195e-01
2.564728871519296183e-01 -2.377150207757949829e-01 2.369403690099716187e-01
2.569614069369809406e-01 -2.372516542673110962e-01 2.364279627799987793e-01
2.574499267220322629e-01 -2.367881834506988525e-01 2.359164953231811523e-01
2.579384465070835297e-01 -2.363251447677612305e-01 2.354048043489456177e-01
2.584269662921347965e-01 -2.358619123697280884e-01 2.348936498165130615e-01
2.589154860771861189e-01 -2.353986799716949463e-01 2.343835532665252686e-01
2.594040058622374412e-01 -2.349359989166259766e-01 2.338739931583404541e-01
2.598925256472887080e-01 -2.344730496406555176e-01 2.333633303642272949e-01
2.603810454323399748e-01 -2.340111434459686279e-01 2.328545749187469482e-01
2.608695652173912971e-01 -2.335481494665145874e-01 2.323460727930068970e-01
2.613580850024426194e-01 -2.330875098705291748e-01 2.318374216556549072e-01
2.618466047874938862e-01 -2.326257675886154175e-01 2.313292175531387329e-01
2.623351245725451530e-01 -2.321656197309494019e-01 2.308200299739837646e-01
2.628236443575964754e-01 -2.317045927047729492e-01 2.303125858306884766e-01
2.633121641426477977e-01 -2.312437444925308228e-01 2.298046797513961792e-01
2.638006839276990645e-01 -2.307832986116409302e-01 2.292974144220352173e-01
2.642892037127503313e-01 -2.303230017423629761e-01 2.287899702787399292e-01
2.647777234978016536e-01 -2.298624217510223389e-01 2.282827198505401611e-01
2.652662432828529759e-01 -2.294020652770996094e-01 2.277760356664657593e-01
2.657547630679042427e-01 -2.289421856403350830e-01 2.272696495056152344e-01
2.662432828529555096e-01 -2.284829616546630859e-01 2.267642021179199219e-01
2.667318026380068319e-01 -2.280233502388000488e-01 2.262586951255798340e-01
2.672203224230581542e-01 -2.275650203227996826e-01 2.257546484470367432e-01
2.677088422081094210e-01 -2.271052598953247070e-01 2.252490967512130737e-01
2.681973619931606878e-01 -2.266475707292556763e-01 2.247444689273834229e-01
2.686858817782120101e-01 -2.261888682842254639e-01 2.242393195629119873e-01
2.691744015632633324e-01 -2.257302999496459961e-01 2.237358838319778442e-01
2.696629213483145993e-01 -2.252731025218963623e-01 2.232314944267272949e-01
2.701514411333658661e-01 -2.248152196407318115e-01 2.227285802364349365e-01
2.706399609184171884e-01 -2.243560701608657837e-01 2.222252637147903442e-01
2.711284807034685107e-01 -2.238991111516952515e-01 2.217227369546890259e-01
2.716170004885197775e-01 -2.234420180320739746e-01 2.212201803922653198e-01
2.721055202735710443e-01 -2.229859083890914917e-01 2.207176089286804199e-01
2.725940400586223666e-01 -2.225289642810821533e-01 2.202153503894805908e-01
2.730825598436736890e-01 -2.220732271671295166e-01 2.197142541408538818e-01
2.735710796287249558e-01 -2.216174900531768799e-01 2.192128896713256836e-01
2.740595994137762226e-01 -2.211606502532958984e-01 2.187116295099258423e-01
2.745481191988275449e-01 -2.207042872905731201e-01 2.182109504938125610e-01
2.750366389838788672e-01 -2.202493101358413696e-01 2.177090048789978027e-01
2.755251587689301340e-01 -2.197931110858917236e-01 2.172089815139770508e-01
2.760136785539814008e-01 -2.193376421928405762e-01 2.167101204395294189e-01
2.765021983390327232e-01 -2.188829779624938965e-01 2.162105143070220947e-01
2.769907181240840455e-01 -2.184280604124069214e-01 2.157116085290908813e-01
2.774792379091353123e-01 -2.179737538099288940e-01 2.152117192745208740e-01
2.779677576941865791e-01 -2.175201773643493652e-01 2.147120386362075806e-01
2.784562774792379014e-01 -2.170656770467758179e-01 2.142134457826614380e-01
2.789447972642892237e-01 -2.166119813919067383e-01 2.137154042720794678e-01
2.794333170493404905e-01 -2.161583006381988525e-01 2.132177501916885376e-01
2.799218368343917573e-01 -2.157043814659118652e-01 2.127209901809692383e-01
2.804103566194430797e-01 -2.152512073516845703e-01 2.122239768505096436e-01
2.808988764044944020e-01 -2.147981375455856323e-01 2.117269486188888550e-01
2.813873961895456688e-01 -2.143451422452926636e-01 2.112310975790023804e-01
2.818759159745969356e-01 -2.138932794332504272e-01 2.107348889112472534e-01
2.823644357596482579e-01 -2.134411185979843140e-01 2.102391719818115234e-01
2.828529555446995802e-01 -2.129889428615570068e-01 2.097423523664474487e-01
2.833414753297508470e-01 -2.125366330146789551e-01 2.092469632625579834e-01
2.838299951148021139e-01 -2.120858132839202881e-01 2.087510228157043457e-01
2.843185148998534362e-01 -2.116340547800064087e-01 2.082567065954208374e-01
2.848070346849047585e-01 -2.111820876598358154e-01 2.077622711658477783e-01
2.852955544699560253e-01 -2.107307314872741699e-01 2.072674930095672607e-01
2.857840742550072921e-01 -2.102799117565155029e-01 2.067729979753494263e-01
2.862725940400586144e-01 -2.098291814327239990e-01 2.062793821096420288e-01
2.867611138251099367e-01 -2.093784362077713013e-01 2.057856619358062744e-01
2.872496336101612036e-01 -2.089282125234603882e-01 2.052926421165466309e-01
2.877381533952124704e-01 -2.084772586822509766e-01 2.047994434833526611e-01
2.882266731802637927e-01 -2.080273032188415527e-01 2.043072730302810669e-01
2.887151929653151150e-01 -2.075765877962112427e-01 2.038144767284393311e-01
2.892037127503663818e-01 -2.071268856525421143e-01 2.033220082521438599e-01
2.896922325354176486e-01 -2.066776454448699951e-01 2.028304040431976318e-01
2.901807523204689709e-01 -2.062285244464874268e-01 2.023392319679260254e-01
2.906692721055202933e-01 -2.057792991399765015e-01 2.018482089042663574e-01
2.911577918905715601e-01 -2.053311616182327271e-01 2.013578712940216064e-01
2.916463116756228269e-01 -2.048829197883605957e-01 2.008661329746246338e-01
2.921348314606741492e-01 -2.044342607259750366e-01 2.003756761550903320e-01
2.926233512457254715e-01 -2.039859890937805176e-01 1.998864263296127319e-01
2.931118710307767383e-01 -2.035383731126785278e-01 1.993960887193679810e-01
2.936003908158280051e-01 -2.030906379222869873e-01 1.989057660102844238e-01
2.940889106008793275e-01 -2.026427537202835083e-01 1.984170675277709961e-01
2.945774303859306498e-01 -2.021957188844680786e-01 1.979271769523620605e-01
2.950659501709819166e-01 -2.017484009265899658e-01 1.974383294582366943e-01
2.955544699560331834e-01 -2.013005614280700684e-01 1.969494521617889404e-01
2.960429897410845057e-01 -2.008536756038665771e-01 1.964610069990158081e-01
2.965315095261358280e-01 -2.004075646400451660e-01 1.959735900163650513e-01
2.970200293111870948e-01 -1.999611556529998779e-01 1.954853683710098267e-01
2.975085490962383616e-01 -1.995145529508590698e-01 1.949975490570068359e-01
2.979970688812896840e-01 -1.990691423416137695e-01 1.945106536149978638e-01
2.984855886663410063e-01 -1.986225247383117676e-01 1.940234601497650146e-01
2.989741084513922731e-01 -1.981764286756515503e-01 1.935368180274963379e-01
2.994626282364435399e-01 -1.977308839559555054e-01 1.930498182773590088e-01
2.999511480214948622e-01 -1.972862929105758667e-01 1.925647109746932983e-01
3.004396678065461845e-01 -1.968423128128051758e-01 1.920786798000335693e-01
3.009281875915974513e-01 -1.963977664709091187e-01 1.915924847126007080e-01
3.014167073766487182e-01 -1.959521472454071045e-01 1.911076903343200684e-01
3.019052271617000405e-01 -1.955073177814483643e-01 1.906231790781021118e-01
3.023937469467513628e-01 -1.950633823871612549e-01 1.901380717754364014e-01
3.028822667318026296e-01 -1.946186423301696777e-01 1.896540075540542603e-01
3.033707865168538964e-01 -1.941752731800079346e-01 1.891703754663467407e-01
3.038593063019052187e-01 -1.937315165996551514e-01 1.886869221925735474e-01
3.043478260869565410e-01 -1.932878792285919189e-01 1.882033944129943848e-01
3.048363458720078079e-01 -1.928448081016540527e-01 1.877201348543167114e-01
3.053248656570590747e-01 -1.924014389514923096e-01 1.872365325689315796e-01
3.058133854421103970e-01 -1.919587701559066772e-01 1.867543011903762817e-01
3.063019052271617193e-01 -1.915157139301300049e-01 1.862713992595672607e-01
3.067904250122129861e-01 -1.910723596811294556e-01 1.857890486717224121e-01
3.072789447972642529e-01 -1.906298995018005371e-01 1.853079795837402344e-01
3.077674645823155752e-01 -1.901880055665969849e-01 1.848263740539550781e-01
3.082559843673668976e-01 -1.897471994161605835e-01 1.843456029891967773e-01
3.087445041524181644e-01 -1.893051266670227051e-01 1.838652938604354858e-01
3.092330239374694312e-01 -1.888636052608489990e-01 1.833844929933547974e-01
3.097215437225207535e-01 -1.884217411279678345e-01 1.829037070274353027e-01
3.102100635075720758e-01 -1.879814863204956055e-01 1.824228614568710327e-01
3.106985832926233426e-01 -1.875410974025726318e-01 1.819429099559783936e-01
3.111871030776746094e-01 -1.871006339788436890e-01 1.814628243446350098e-01
3.116756228627259317e-01 -1.866605728864669800e-01 1.809836775064468384e-01
3.121641426477772541e-01 -1.862199455499649048e-01 1.805042475461959839e-01
3.126526624328285209e-01 -1.857789754867553711e-01 1.800258606672286987e-01
3.131411822178797877e-01 -1.853388696908950806e-01 1.795476526021957397e-01
3.136297020029311100e-01 -1.848991066217422485e-01 1.790688633918762207e-01
3.141182217879824323e-01 -1.844600141048431396e-01 1.785910725593566895e-01
3.146067415730336991e-01 -1.840205639600753784e-01 1.781133562326431274e-01
3.150952613580849659e-01 -1.835815757513046265e-01 1.776358187198638916e-01
3.155837811431362883e-01 -1.831424534320831299e-01 1.771585941314697266e-01
3.160723009281876106e-01 -1.827033460140228271e-01 1.766813993453979492e-01
3.165608207132388774e-01 -1.822639256715774536e-01 1.762042343616485596e-01
3.170493404982901442e-01 -1.818259060382843018e-01 1.757271885871887207e-01
3.175378602833414665e-01 -1.813881248235702515e-01 1.752508431673049927e-01
3.180263800683927888e-01 -1.809507012367248535e-01 1.747752130031585693e-01
3.185148998534440556e-01 -1.805126965045928955e-01 1.742983162403106689e-01
3.190034196384953225e-01 -1.800751835107803345e-01 1.738229393959045410e-01
3.194919394235466448e-01 -1.796382367610931396e-01 1.733472943305969238e-01
3.199804592085979671e-01 -1.792009472846984863e-01 1.728712767362594604e-01
3.204689789936492339e-01 -1.787634938955307007e-01 1.723965257406234741e-01
3.209574987787005007e-01 -1.783262193202972412e-01 1.719229072332382202e-01
3.214460185637518230e-01 -1.778896450996398926e-01 1.714477092027664185e-01
3.219345383488031453e-01 -1.774542331695556641e-01 1.709744930267333984e-01
3.224230581338544122e-01 -1.770185679197311401e-01 1.705004423856735229e-01
3.229115779189056790e-01 -1.765821278095245361e-01 1.700273156166076660e-01
3.234000977039570013e-01 -1.761452853679656982e-01 1.695541739463806152e-01
3.238886174890083236e-01 -1.757100969552993774e-01 1.690808832645416260e-01
3.243771372740595904e-01 -1.752735078334808350e-01 1.686078011989593506e-01
3.248656570591108572e-01 -1.748395264148712158e-01 1.681355535984039307e-01
3.253541768441621795e-01 -1.744036376476287842e-01 1.676628589630126953e-01
3.258426966292135019e-01 -1.739695817232131958e-01 1.671914160251617432e-01
3.263312164142647687e-01 -1.735356599092483521e-01 1.667207330465316772e-01
3.268197361993160355e-01 -1.731010675430297852e-01 1.662500202655792236e-01
3.273082559843673578e-01 -1.726664006710052490e-01 1.657781898975372314e-01
3.277967757694186801e-01 -1.722324043512344360e-01 1.653071492910385132e-01
3.282852955544699469e-01 -1.717983037233352661e-01 1.648350805044174194e-01
3.287738153395212137e-01 -1.713650524616241455e-01 1.643647253513336182e-01
3.292623351245725360e-01 -1.709313690662384033e-01 1.638942956924438477e-01
3.297508549096238584e-01 -1.704982668161392212e-01 1.634243279695510864e-01
3.302393746946751252e-01 -1.700646579265594482e-01 1.629543602466583252e-01
3.307278944797263920e-01 -1.696306765079498291e-01 1.624849587678909302e-01
3.312164142647777143e-01 -1.691970378160476685e-01 1.620159298181533813e-01
3.317049340498290366e-01 -1.687649190425872803e-01 1.615471988916397095e-01
3.321934538348803034e-01 -1.683331131935119629e-01 1.610781550407409668e-01
3.326819736199315702e-01 -1.679003387689590454e-01 1.606090962886810303e-01
3.331704934049828926e-01 -1.674678921699523926e-01 1.601411551237106323e-01
3.336590131900342149e-01 -1.670356392860412598e-01 1.596733033657073975e-01
3.341475329750854817e-01 -1.666038483381271362e-01 1.592051982879638672e-01
3.346360527601367485e-01 -1.661719381809234619e-01 1.587376892566680908e-01
3.351245725451880708e-01 -1.657405495643615723e-01 1.582703739404678345e-01
3.356130923302393931e-01 -1.653099656105041504e-01 1.578032225370407104e-01
3.361016121152906599e-01 -1.648795306682586670e-01 1.573368161916732788e-01
3.365901319003419268e-01 -1.644491404294967651e-01 1.568703502416610718e-01
3.370786516853932491e-01 -1.640176624059677124e-01 1.564032733440399170e-01
3.375671714704445714e-01 -1.635875552892684937e-01 1.559379100799560547e-01
3.380556912554958382e-01 -1.631571948528289795e-01 1.554723381996154785e-01
3.385442110405471050e-01 -1.627273112535476685e-01 1.550068408250808716e-01
3.390327308255984273e-01 -1.622962206602096558e-01 1.545413881540298462e-01
3.395212506106497496e-01 -1.618667244911193848e-01 1.540764868259429932e-01
3.400097703957010165e-01 -1.614376902580261230e-01 1.536113172769546509e-01
3.404982901807522833e-01 -1.610091328620910645e-01 1.531476676464080811e-01
3.409868099658036056e-01 -1.605793088674545288e-01 1.526830792427062988e-01
3.414753297508549279e-01 -1.601497679948806763e-01 1.522192656993865967e-01
3.419638495359061947e-01 -1.597208976745605469e-01 1.517551243305206299e-01
3.424523693209574615e-01 -1.592925786972045898e-01 1.512906700372695923e-01
3.429408891060087838e-01 -1.588632762432098389e-01 1.508276611566543579e-01
3.434294088910601062e-01 -1.584348231554031372e-01 1.503646522760391235e-01
3.439179286761113730e-01 -1.580072343349456787e-01 1.499017924070358276e-01
3.444064484611626398e-01 -1.575793027877807617e-01 1.494386643171310425e-01
3.448949682462139621e-01 -1.571514457464218140e-01 1.489764004945755005e-01
3.453834880312652844e-01 -1.567249298095703125e-01 1.485143452882766724e-01
3.458720078163165512e-01 -1.562964320182800293e-01 1.480525285005569458e-01
3.463605276013678180e-01 -1.558696627616882324e-01 1.475903242826461792e-01
3.468490473864191403e-01 -1.554429233074188232e-01 1.471292823553085327e-01
3.473375671714704627e-01 -1.550159901380538940e-01 1.466680020093917847e-01
3.478260869565217295e-01 -1.545889526605606079e-01 1.462064981460571289e-01
3.483146067415729963e-01 -1.541634649038314819e-01 1.457451432943344116e-01
3.488031265266243186e-01 -1.537366956472396851e-01 1.452852487564086914e-01
3.492916463116756409e-01 -1.533097177743911743e-01 1.448236554861068726e-01
3.497801660967269077e-01 -1.528841108083724976e-01 1.443637311458587646e-01
3.502686858817781745e-01 -1.524580419063568115e-01 1.439042538404464722e-01
3.507572056668294969e-01 -1.520325839519500732e-01 1.434438526630401611e-01
3.512457254518808192e-01 -1.516072303056716919e-01 1.429841667413711548e-01
3.517342452369320860e-01 -1.511818468570709229e-01 1.425254046916961670e-01
3.522227650219833528e-01 -1.507566422224044800e-01 1.420663893222808838e-01
3.527112848070346751e-01 -1.503319889307022095e-01 1.416080892086029053e-01
3.531998045920859974e-01 -1.499064564704895020e-01 1.411505788564682007e-01
3.536883243771372642e-01 -1.494821608066558838e-01 1.406928598880767822e-01
3.541768441621885311e-01 -1.490579396486282349e-01 1.402347087860107422e-01
3.546653639472398534e-01 -1.486337631940841675e-01 1.397770494222640991e-01
3.551538837322911757e-01 -1.482084691524505615e-01 1.393197774887084961e-01
3.556424035173424425e-01 -1.477848291397094727e-01 1.388637721538543701e-01
3.561309233023937093e-01 -1.473611295223236084e-01 1.384065151214599609e-01
3.566194430874450316e-01 -1.469378173351287842e-01 1.379496902227401733e-01
3.571079628724963539e-01 -1.465149372816085815e-01 1.374928653240203857e-01
3.575964826575476208e-01 -1.460925042629241943e-01 1.370363831520080566e-01
3.580850024425988876e-01 -1.456684172153472900e-01 1.365804523229598999e-01
3.585735222276502099e-01 -1.452449560165405273e-01 1.361247897148132324e-01
3.590620420127015322e-01 -1.448217928409576416e-01 1.356697678565979004e-01
3.595505617977527990e-01 -1.443983316421508789e-01 1.352149695158004761e-01
3.600390815828040658e-01 -1.439760178327560425e-01 1.347594261169433594e-01
3.605276013678553881e-01 -1.435540020465850830e-01 1.343037784099578857e-01
3.610161211529067105e-01 -1.431320607662200928e-01 1.338488906621932983e-01
3.615046409379579773e-01 -1.427102237939834595e-01 1.333940327167510986e-01
3.619931607230092441e-01 -1.422882378101348877e-01 1.329403668642044067e-01
3.624816805080605664e-01 -1.418663412332534790e-01 1.324860900640487671e-01
3.629702002931118887e-01 -1.414446383714675903e-01 1.320325434207916260e-01
3.634587200781631555e-01 -1.410225629806518555e-01 1.315783262252807617e-01
3.639472398632144223e-01 -1.406007409095764160e-01 1.311245858669281006e-01
3.644357596482657446e-01 -1.401798725128173828e-01 1.306707113981246948e-01
3.649242794333170670e-01 -1.397584229707717896e-01 1.302166283130645752e-01
3.654127992183683338e-01 -1.393366008996963501e-01 1.297636926174163818e-01
3.659013190034196006e-01 -1.389155983924865723e-01 1.293119341135025024e-01
3.663898387884709229e-01 -1.384953409433364868e-01 1.288595944643020630e-01
3.668783585735222452e-01 -1.380752474069595337e-01 1.284066289663314819e-01
3.673668783585735120e-01 -1.376560926437377930e-01 1.279543936252593994e-01
3.678553981436247788e-01 -1.372365355491638184e-01 1.275036036968231201e-01
3.683439179286761012e-01 -1.368170827627182007e-01 1.270521879196166992e-01
3.688324377137274235e-01 -1.363964974880218506e-01 1.266013383865356445e-01
3.693209574987786903e-01 -1.359782963991165161e-01 1.261499971151351929e-01
3.698094772838299571e-01 -1.355589926242828369e-01 1.256991177797317505e-01
3.702979970688812794e-01 -1.351391226053237915e-01 1.252481639385223389e-01
3.707865168539326017e-01 -1.347201466560363770e-01 1.247973889112472534e-01
3.712750366389838685e-01 -1.343015581369400024e-01 1.243472918868064880e-01
3.717635564240351354e-01 -1.338830888271331787e-01 1.238969042897224426e-01
3.722520762090864577e-01 -1.334646195173263550e-01 1.234468966722488403e-01
3.727405959941377800e-01 -1.330464929342269897e-01 1.229969039559364319e-01
3.732291157791890468e-01 -1.326279789209365845e-01 1.225469931960105896e-01
3.737176355642403136e-01 -1.322092413902282715e-01 1.220974326133728027e-01
3.742061553492916359e-01 -1.317914277315139771e-01 1.216473504900932312e-01
3.746946751343429582e-01 -1.313738822937011719e-01 1.211985871195793152e-01
3.751831949193942251e-01 -1.309565007686614990e-01 1.207498610019683838e-01
3.756717147044454919e-01 -1.305379718542098999e-01 1.203016340732574463e-01
3.761602344894968142e-01 -1.301213502883911133e-01 1.198541000485420227e-01
3.766487542745481365e-01 -1.297041028738021851e-01 1.194056496024131775e-01
3.771372740595994033e-01 -1.292855739593505859e-01 1.189577877521514893e-01
3.776257938446506701e-01 -1.288685053586959839e-01 1.185099855065345764e-01
3.781143136297019924e-01 -1.284523159265518188e-01 1.180622130632400513e-01
3.786028334147533148e-01 -1.280352920293807983e-01 1.176150143146514893e-01
3.790913531998045816e-01 -1.276211738586425781e-01 1.171675175428390503e-01
3.795798729848558484e-01 -1.272047609090805054e-01 1.167218014597892761e-01
3.800683927699071707e-01 -1.267884671688079834e-01 1.162750273942947388e-01
3.805569125549584930e-01 -1.263731569051742554e-01 1.158286705613136292e-01
3.810454323400097598e-01 -1.259573996067047119e-01 1.153829246759414673e-01
3.815339521250610266e-01 -1.255419999361038208e-01 1.149365678429603577e-01
3.820224719101123489e-01 -1.251264512538909912e-01 1.144915819168090820e-01
3.825109916951636713e-01 -1.247108355164527893e-01 1.140454784035682678e-01
3.829995114802149381e-01 -1.242958158254623413e-01 1.135997548699378967e-01
3.834880312652662049e-01 -1.238807365298271179e-01 1.131544858217239380e-01
3.839765510503175272e-01 -1.234657764434814453e-01 1.127095669507980347e-01
3.844650708353688495e-01 -1.230509653687477112e-01 1.122636944055557251e-01
3.849535906204201163e-01 -1.226358041167259216e-01 1.118188500404357910e-01
3.854421104054713831e-01 -1.222221851348876953e-01 1.113744974136352539e-01
3.859306301905227055e-01 -1.218079403042793274e-01 1.109301000833511353e-01
3.864191499755740278e-01 -1.213939562439918518e-01 1.104858815670013428e-01
3.869076697606252946e-01 -1.209805905818939209e-01 1.100419461727142334e-01
3.873961895456765614e-01 -1.205670237541198730e-01 1.095995306968688965e-01
3.878847093307278837e-01 -1.201535090804100037e-01 1.091549172997474670e-01
3.883732291157792060e-01 -1.197396591305732727e-01 1.087117493152618408e-01
3.888617489008304728e-01 -1.193264052271842957e-01 1.082680523395538330e-01
3.893502686858817396e-01 -1.189134195446968079e-01 1.078256145119667053e-01
3.898387884709330620e-01 -1.185004040598869324e-01 1.073824986815452576e-01
3.903273082559843843e-01 -1.180883198976516724e-01 1.069393157958984375e-01
3.908158280410356511e-01 -1.176745519042015076e-01 1.064975485205650330e-01
3.913043478260869179e-01 -1.172622442245483398e-01 1.060558706521987915e-01
3.917928676111382402e-01 -1.168488264083862305e-01 1.056135594844818115e-01
3.922813873961895625e-01 -1.164362654089927673e-01 1.051715761423110962e-01
3.927699071812408294e-01 -1.160235777497291565e-01 1.047299876809120178e-01
3.932584269662920962e-01 -1.156115829944610596e-01 1.042883992195129395e-01
3.937469467513434185e-01 -1.151985600590705872e-01 1.038480103015899658e-01
3.942354665363947408e-01 -1.147879511117935181e-01 1.034076884388923645e-01
3.947239863214460076e-01 -1.143756657838821411e-01 1.029675900936126709e-01
3.952125061064972744e-01 -1.139648631215095520e-01 1.025259122252464294e-01
3.957010258915485967e-01 -1.135523617267608643e-01 1.020853370428085327e-01
3.961895456765999191e-01 -1.131414324045181274e-01 1.016459241509437561e-01
3.966780654616511859e-01 -1.127300783991813660e-01 1.012046709656715393e-01
3.971665852467024527e-01 -1.123189106583595276e-01 1.007651388645172119e-01
3.976551050317537750e-01 -1.119081676006317139e-01 1.003254950046539307e-01
3.981436248168050973e-01 -1.114972531795501709e-01 9.988547116518020630e-02
3.986321446018563641e-01 -1.110863313078880310e-01 9.944619238376617432e-02
3.991206643869076309e-01 -1.106758341193199158e-01 9.900666773319244385e-02
3.996091841719589532e-01 -1.102660298347473145e-01 9.856786578893661499e-02
4.000977039570102756e-01 -1.098558157682418823e-01 9.812922030687332153e-02
4.005862237420615424e-01 -1.094449982047080994e-01 9.769083559513092041e-02
4.010747435271128092e-01 -1.090348809957504272e-01 9.725201129913330078e-02
4.015632633121641315e-01 -1.086254864931106567e-01 9.681351482868194580e-02
4.020517830972154538e-01 -1.082157790660858154e-01 9.637534618377685547e-02
4.025403028822667206e-01 -1.078055053949356079e-01 9.593714773654937744e-02
4.030288226673179874e-01 -1.073956936597824097e-01 9.549837559461593628e-02
4.035173424523693098e-01 -1.069855540990829468e-01 9.506067633628845215e-02
4.040058622374206321e-01 -1.065767183899879456e-01 9.462340921163558960e-02
4.044943820224718989e-01 -1.061675027012825012e-01 9.418609738349914551e-02
4.049829018075231657e-01 -1.057587713003158569e-01 9.374859929084777832e-02
4.054714215925744880e-01 -1.053499281406402588e-01 9.331110119819641113e-02
4.059599413776258103e-01 -1.049401611089706421e-01 9.287364035844802856e-02
4.064484611626770771e-01 -1.045310124754905701e-01 9.243693947792053223e-02
4.069369809477283439e-01 -1.041229441761970520e-01 9.200020134449005127e-02
4.074255007327796663e-01 -1.037142276763916016e-01 9.156409651041030884e-02
4.079140205178309886e-01 -1.033059507608413696e-01 9.112663567066192627e-02
4.084025403028822554e-01 -1.028982996940612793e-01 9.069115668535232544e-02
4.088910600879335222e-01 -1.024897396564483643e-01 9.025418758392333984e-02
4.093795798729848445e-01 -1.020824462175369263e-01 8.981810510158538818e-02
4.098680996580361668e-01 -1.016751527786254883e-01 8.938208967447280884e-02
4.103566194430874337e-01 -1.012672930955886841e-01 8.894614875316619873e-02
4.108451392281387005e-01 -1.008593589067459106e-01 8.851037174463272095e-02
4.113336590131900228e-01 -1.004520207643508911e-01 8.807468414306640625e-02
4.118221787982413451e-01 -1.000438034534454346e-01 8.763917535543441772e-02
4.123106985832926119e-01 -9.963688254356384277e-02 8.720391988754272461e-02
4.127992183683438787e-01 -9.922900795936584473e-02 8.676964789628982544e-02
4.132877381533952010e-01 -9.882245957851409912e-02 8.633410930633544922e-02
4.137762579384465234e-01 -9.841569513082504272e-02 8.590050041675567627e-02
4.142647777234977902e-01 -9.800797700881958008e-02 8.546545356512069702e-02
4.147532975085490570e-01 -9.760145097970962524e-02 8.503112196922302246e-02
4.152418172936003793e-01 -9.719534963369369507e-02 8.459649235010147095e-02
4.157303370786517016e-01 -9.678845107555389404e-02 8.416275680065155029e-02
4.162188568637029684e-01 -9.638236463069915771e-02 8.372906595468521118e-02
4.167073766487542352e-01 -9.597555547952651978e-02 8.329583704471588135e-02
4.171958964338055575e-01 -9.556850790977478027e-02 8.286188542842864990e-02
4.176844162188568799e-01 -9.516210854053497314e-02 8.242851495742797852e-02
4.181729360039081467e-01 -9.475510567426681519e-02 8.199553191661834717e-02
4.186614557889594135e-01 -9.435012936592102051e-02 8.156315982341766357e-02
4.191499755740107358e-01 -9.394411742687225342e-02 8.112978935241699219e-02
4.196384953590620581e-01 -9.353843331336975098e-02 8.069664984941482544e-02
4.201270151441133249e-01 -9.313346445560455322e-02 8.026436716318130493e-02
4.206155349291645917e-01 -9.272790700197219849e-02 7.983216643333435059e-02
4.211040547142159141e-01 -9.232279658317565918e-02 7.940030843019485474e-02
4.215925744992672364e-01 -9.191782772541046143e-02 7.896803319454193115e-02
4.220810942843185032e-01 -9.151299297809600830e-02 7.853566855192184448e-02
4.225696140693697700e-01 -9.110702574253082275e-02 7.810392975807189941e-02
4.230581338544210923e-01 -9.070195257663726807e-02 7.767131179571151733e-02
4.235466536394724146e-01 -9.029705822467803955e-02 7.724004983901977539e-02
4.240351734245236814e-01 -8.989181369543075562e-02 7.680730521678924561e-02
4.245236932095749482e-01 -8.948659896850585938e-02 7.637627422809600830e-02
4.250122129946262706e-01 -8.908236026763916016e-02 7.594427466392517090e-02
4.255007327796775929e-01 -8.867771178483963013e-02 7.551354169845581055e-02
4.259892525647288597e-01 -8.827421069145202637e-02 7.508274912834167480e-02
4.264777723497801265e-01 -8.787006884813308716e-02 7.465280592441558838e-02
4.269662921348314488e-01 -8.746582269668579102e-02 7.422221451997756958e-02
4.274548119198827711e-01 -8.706210553646087646e-02 7.379184663295745850e-02
4.279433317049340380e-01 -8.665829896926879883e-02 7.336220890283584595e-02
4.284318514899853048e-01 -8.625468611717224121e-02 7.293204963207244873e-02
4.289203712750366271e-01 -8.584945648908615112e-02 7.250150293111801147e-02
4.294088910600879494e-01 -8.544570207595825195e-02 7.207107543945312500e-02
4.298974108451392162e-01 -8.504150807857513428e-02 7.164143770933151245e-02
4.303859306301904830e-01 -8.463804423809051514e-02 7.121130079030990601e-02
4.308744504152418053e-01 -8.423371613025665283e-02 7.078266888856887817e-02
4.313629702002931277e-01 -8.383147418498992920e-02 7.035279273986816406e-02
4.318514899853443945e-01 -8.342763781547546387e-02 6.992360204458236694e-02
4.323400097703956613e-01 -8.302479982376098633e-02 6.949441134929656982e-02
4.328285295554469836e-01 -8.262119442224502563e-02 6.906595826148986816e-02
4.333170493404983059e-01 -8.221891522407531738e-02 6.863723695278167725e-02
4.338055691255495727e-01 -8.181489259004592896e-02 6.820870935916900635e-02
4.342940889106008395e-01 -8.141208440065383911e-02 6.777906417846679688e-02
4.347826086956521618e-01 -8.101031184196472168e-02 6.735004484653472900e-02
4.352711284807034842e-01 -8.060841262340545654e-02 6.692016124725341797e-02
4.357596482657547510e-01 -8.020595461130142212e-02 6.649155169725418091e-02
4.362481680508060178e-01 -7.980367541313171387e-02 6.606423854827880859e-02
4.367366878358573401e-01 -7.940195500850677490e-02 6.563559174537658691e-02
4.372252076209086624e-01 -7.899896800518035889e-02 6.520739197731018066e-02
4.377137274059599292e-01 -7.859693467617034912e-02 6.477880477905273438e-02
4.382022471910111960e-01 -7.819407433271408081e-02 6.435166299343109131e-02
4.386907669760625184e-01 -7.779280841350555420e-02 6.392437964677810669e-02
4.391792867611138407e-01 -7.739064097404479980e-02 6.349612772464752197e-02
4.396678065461651075e-01 -7.698814570903778076e-02 6.306934356689453125e-02
4.401563263312163743e-01 -7.658550143241882324e-02 6.264179944992065430e-02
4.406448461162676966e-01 -7.618457078933715820e-02 6.221440061926841736e-02
4.411333659013190189e-01 -7.578183710575103760e-02 6.178704649209976196e-02
4.416218856863702857e-01 -7.538031041622161865e-02 6.135897338390350342e-02
4.421104054714215525e-01 -7.497827708721160889e-02 6.093173846602439880e-02
4.425989252564728749e-01 -7.457648217678070068e-02 6.050503253936767578e-02
4.430874450415241972e-01 -7.417484372854232788e-02 6.007697060704231262e-02
4.435759648265754640e-01 -7.377394288778305054e-02 5.964960530400276184e-02
4.440644846116267308e-01 -7.337333261966705322e-02 5.922205373644828796e-02
4.445530043966780531e-01 -7.297212630510330200e-02 5.879639089107513428e-02
4.450415241817293754e-01 -7.257055491209030151e-02 5.836877226829528809e-02
4.455300439667806423e-01 -7.216990739107131958e-02 5.794285982847213745e-02
4.460185637518319091e-01 -7.176879793405532837e-02 5.751755833625793457e-02
4.465070835368832314e-01 -7.136724144220352173e-02 5.709086358547210693e-02
4.469956033219345537e-01 -7.096560299396514893e-02 5.666522309184074402e-02
4.474841231069858205e-01 -7.056502997875213623e-02 5.623947083950042725e-02
4.479726428920370873e-01 -7.016391307115554810e-02 5.581328272819519043e-02
4.484611626770884096e-01 -6.976318359375000000e-02 5.538728460669517517e-02
4.489496824621397320e-01 -6.936299800872802734e-02 5.496137589216232300e-02
4.494382022471909988e-01 -6.896246969699859619e-02 5.453629046678543091e-02
4.499267220322422656e-01 -6.856159120798110962e-02 5.411068350076675415e-02
4.504152418172935879e-01 -6.816136091947555542e-02 5.368560552597045898e-02
4.509037616023449102e-01 -6.776103377342224121e-02 5.325915664434432983e-02
4.513922813873961770e-01 -6.736105680465698242e-02 5.283414945006370544e-02
4.518808011724474438e-01 -6.696074455976486206e-02 5.240901932120323181e-02
4.523693209574987661e-01 -6.656014174222946167e-02 5.198455974459648132e-02
4.528578407425500885e-01 -6.615991145372390747e-02 5.155975371599197388e-02
4.533463605276013553e-01 -6.576101481914520264e-02 5.113430321216583252e-02
4.538348803126526221e-01 -6.536071002483367920e-02 5.070997402071952820e-02
4.543234000977039444e-01 -6.496071815490722656e-02 5.028538405895233154e-02
4.548119198827552667e-01 -6.456053256988525391e-02 4.986107721924781799e-02
4.553004396678065335e-01 -6.416045874357223511e-02 4.943687468767166138e-02
4.557889594528578003e-01 -6.376048922538757324e-02 4.901157319545745850e-02
4.562774792379091227e-01 -6.336079537868499756e-02 4.858651757240295410e-02
4.567659990229604450e-01 -6.296119838953018188e-02 4.816282168030738831e-02
4.572545188080117118e-01 -6.256183236837387085e-02 4.773897677659988403e-02
4.577430385930629786e-01 -6.216214969754219055e-02 4.731466993689537048e-02
4.582315583781143009e-01 -6.176299601793289185e-02 4.689028486609458923e-02
4.587200781631656232e-01 -6.136362999677658081e-02 4.646580293774604797e-02
4.592085979482168900e-01 -6.096389144659042358e-02 4.604198783636093140e-02
4.596971177332681568e-01 -6.056464463472366333e-02 4.561774432659149170e-02
4.601856375183194792e-01 -6.016573309898376465e-02 4.519343003630638123e-02
4.606741573033708015e-01 -5.976584181189537048e-02 4.477019980549812317e-02
4.611626770884220683e-01 -5.936666950583457947e-02 4.434540122747421265e-02
4.616511968734733351e-01 -5.896782502532005310e-02 4.392170906066894531e-02
4.621397166585246574e-01 -5.856884643435478210e-02 4.349745064973831177e-02
4.626282364435759797e-01 -5.816985294222831726e-02 4.307392612099647522e-02
4.631167562286272465e-01 -5.776968225836753845e-02 4.264922812581062317e-02
4.636052760136785134e-01 -5.737078189849853516e-02 4.222664982080459595e-02
4.640937957987298357e-01 -5.697125196456909180e-02 4.180345311760902405e-02
4.645823155837811580e-01 -5.657188221812248230e-02 4.138050973415374756e-02
4.650708353688324248e-01 -5.617273598909378052e-02 4.095765948295593262e-02
4.655593551538836916e-01 -5.577524006366729736e-02 4.053410515189170837e-02
4.660478749389350139e-01 -5.537572875618934631e-02 4.011085629463195801e-02
4.665363947239863363e-01 -5.497613549232482910e-02 3.968723118305206299e-02
4.670249145090376031e-01 -5.457764491438865662e-02 3.926378116011619568e-02
4.675134342940888699e-01 -5.417898669838905334e-02 3.884044662117958069e-02
4.680019540791401922e-01 -5.378015339374542236e-02 3.841807693243026733e-02
4.684904738641915145e-01 -5.338277667760848999e-02 3.799518570303916931e-02
4.689789936492427813e-01 -5.298385396599769592e-02 3.757303208112716675e-02
4.694675134342940481e-01 -5.258554965257644653e-02 3.715033456683158875e-02
4.699560332193453704e-01 -5.218669772148132324e-02 3.672815486788749695e-02
4.704445530043966928e-01 -5.178766325116157532e-02 3.630519658327102661e-02
4.709330727894479596e-01 -5.138930678367614746e-02 3.588237240910530090e-02
4.714215925744992264e-01 -5.099034309387207031e-02 3.546059504151344299e-02
4.719101123595505487e-01 -5.059196054935455322e-02 3.503830730915069580e-02
4.723986321446018710e-01 -5.019327253103256226e-02 3.461555391550064087e-02
4.728871519296531378e-01 -4.979488253593444824e-02 3.419359400868415833e-02
4.733756717147044046e-01 -4.939685016870498657e-02 3.377194330096244812e-02
4.738641914997557270e-01 -4.899818822741508484e-02 3.334950655698776245e-02
4.743527112848070493e-01 -4.860000684857368469e-02 3.292802348732948303e-02
4.748412310698583161e-01 -4.820076376199722290e-02 3.250670060515403748e-02
4.753297508549095829e-01 -4.780220240354537964e-02 3.208473697304725647e-02
4.758182706399609052e-01 -4.740398377180099487e-02 3.166200965642929077e-02
4.763067904250122275e-01 -4.700534045696258545e-02 3.123913146555423737e-02
4.767953102100634943e-01 -4.660725966095924377e-02 3.081713616847991943e-02
4.772838299951147611e-01 -4.620924964547157288e-02 3.039574250578880310e-02
4.777723497801660835e-01 -4.581136256456375122e-02 2.997440099716186523e-02
4.782608695652174058e-01 -4.541305825114250183e-02 2.955273725092411041e-02
4.787493893502686726e-01 -4.501495510339736938e-02 2.913138642907142639e-02
4.792379091353199394e-01 -4.461698606610298157e-02 2.870964072644710541e-02
4.797264289203712617e-01 -4.421826079487800598e-02 2.828812971711158752e-02
4.802149487054225840e-01 -4.381985962390899658e-02 2.786675468087196350e-02
4.807034684904738508e-01 -4.342097789049148560e-02 2.744624204933643341e-02
4.811919882755251177e-01 -4.302311688661575317e-02 2.702433429658412933e-02
4.816805080605764400e-01 -4.262550920248031616e-02 2.660186961293220520e-02
4.821690278456277623e-01 -4.222834482789039612e-02 2.617975324392318726e-02
4.826575476306790291e-01 -4.183018952608108521e-02 2.575809508562088013e-02
4.831460674157302959e-01 -4.143321514129638672e-02 2.533718012273311615e-02
4.836345872007816182e-01 -4.103580489754676819e-02 2.491437084972858429e-02
4.841231069858329406e-01 -4.063775762915611267e-02 2.449314668774604797e-02
4.846116267708842074e-01 -4.023987799882888794e-02 2.407074905931949615e-02
4.851001465559354742e-01 -3.984217345714569092e-02 2.364875935018062592e-02
4.855886663409867965e-01 -3.944445028901100159e-02 2.322783693671226501e-02
4.860771861260381188e-01 -3.904733061790466309e-02 2.280676551163196564e-02
4.865657059110893856e-01 -3.864890336990356445e-02 2.238558605313301086e-02
4.870542256961406524e-01 -3.825046122074127197e-02 2.196439728140830994e-02
4.875427454811919747e-01 -3.785270452499389648e-02 2.154353074729442596e-02
4.880312652662432971e-01 -3.745458275079727173e-02 2.112252637743949890e-02
4.885197850512945639e-01 -3.705583885312080383e-02 2.070172503590583801e-02
4.890083048363458307e-01 -3.665838018059730530e-02 2.028030343353748322e-02
4.894968246213971530e-01 -3.626068308949470520e-02 1.985840499401092529e-02
4.899853444064484753e-01 -3.586276620626449585e-02 1.943703927099704742e-02
4.904738641914997421e-01 -3.546527400612831116e-02 1.901541650295257568e-02
4.909623839765510089e-01 -3.506734222173690796e-02 1.859396137297153473e-02
4.914509037616023313e-01 -3.467000648379325867e-02 1.817280054092407227e-02
4.919394235466536536e-01 -3.427234292030334473e-02 1.775201223790645599e-02
4.924279433317049204e-01 -3.387366980314254761e-02 1.733058691024780273e-02
4.929164631167561872e-01 -3.347483649849891663e-02 1.690936088562011719e-02
4.934049829018075095e-01 -3.307738900184631348e-02 1.648918911814689636e-02
4.938935026868588318e-01 -3.267999365925788879e-02 1.606818288564682007e-02
4.943820224719100986e-01 -3.228268772363662720e-02 1.564762741327285767e-02
4.948705422569613654e-01 -3.188440203666687012e-02 1.522660255432128906e-02
4.953590620420126878e-01 -3.148634731769561768e-02 1.480510458350181580e-02
4.958475818270640101e-01 -3.108891658484935760e-02 1.438366156071424484e-02
4.963361016121152769e-01 -3.069049865007400513e-02 1.396252308040857315e-02
4.968246213971665437e-01 -3.029205650091171265e-02 1.354125887155532837e-02
4.973131411822178660e-01 -2.989450097084045410e-02 1.311976276338100433e-02
4.978016609672691883e-01 -2.949618175625801086e-02 1.269819214940071106e-02
4.982901807523204551e-01 -2.909854054450988770e-02 1.227656379342079163e-02
4.987787005373717220e-01 -2.869996987283229828e-02 1.185566093772649765e-02
4.992672203224230443e-01 -2.830239199101924896e-02 1.143476366996765137e-02
4.997557401074743666e-01 -2.790393494069576263e-02 1.101388130336999893e-02
5.002442598925256334e-01 -2.750678360462188721e-02 1.059337425976991653e-02
5.007327796775769002e-01 -2.710894867777824402e-02 1.017242111265659332e-02
5.012212994626281670e-01 -2.671104297041893005e-02 9.750154800713062286e-03
5.017098192476795449e-01 -2.631294727325439453e-02 9.329142980277538300e-03
5.021983390327308117e-01 -2.591485902667045593e-02 8.907967247068881989e-03
5.026868588177820785e-01 -2.551615051925182343e-02 8.486391976475715637e-03
5.031753786028334563e-01 -2.511844225227832794e-02 8.064434863626956940e-03
5.036638983878847231e-01 -2.471996657550334930e-02 7.643224671483039856e-03
5.041524181729359899e-01 -2.432309277355670929e-02 7.221668027341365814e-03
5.046409379579872567e-01 -2.392483875155448914e-02 6.800946313887834549e-03
5.051294577430385235e-01 -2.352660335600376129e-02 6.380280479788780212e-03
5.056179775280899014e-01 -2.312818355858325958e-02 5.958558991551399231e-03
5.061064973131411682e-01 -2.273014001548290253e-02 5.537056829780340195e-03
5.065950170981924350e-01 -2.233067341148853302e-02 5.115790292620658875e-03
5.070835368832438128e-01 -2.193259820342063904e-02 4.694214556366205215e-03
5.075720566682950796e-01 -2.153477072715759277e-02 4.273255355656147003e-03
5.080605764533463464e-01 -2.113576792180538177e-02 3.852624911814928055e-03
5.085490962383976132e-01 -2.073746919631958008e-02 3.431120887398719788e-03
5.090376160234488800e-01 -2.033889666199684143e-02 3.009163308888673782e-03
5.095261358085002579e-01 -1.994025893509387970e-02 2.587732393294572830e-03
5.100146555935515247e-01 -1.954150572419166565e-02 2.166464459151029587e-03
5.105031753786027915e-01 -1.914305239915847778e-02 1.745397574268281460e-03
5.109916951636541693e-01 -1.874402724206447601e-02 1.324384007602930069e-03
5.114802149487054361e-01 -1.834499463438987732e-02 9.039520518854260445e-04
5.119687347337567029e-01 -1.794644631445407867e-02 4.817033186554908752e-04
5.124572545188079697e-01 -1.754784211516380310e-02 6.039915751898661256e-05
5.129457743038592366e-01 -1.714796014130115509e-02 -3.610503335949033499e-04
5.134342940889106144e-01 -1.674984395503997803e-02 -7.827361696399748325e-04
5.139228138739618812e-01 -1.635076478123664856e-02 -1.205239677801728249e-03
5.144113336590131480e-01 -1.595277152955532074e-02 -1.626597717404365540e-03
5.148998534440645258e-01 -1.555298268795013428e-02 -2.047755988314747810e-03
5.153883732291157926e-01 -1.515455450862646103e-02 -2.470042090862989426e-03
5.158768930141670594e-01 -1.475476473569869995e-02 -2.892054151743650436e-03
5.163654127992183263e-01 -1.435575913637876511e-02 -3.311976790428161621e-03
5.168539325842695931e-01 -1.395489834249019623e-02 -3.734008409082889557e-03
5.173424523693209709e-01 -1.355514302849769592e-02 -4.156420938670635223e-03
5.178309721543722377e-01 -1.315580867230892181e-02 -4.577870015054941177e-03
5.183194919394235045e-01 -1.275647245347499847e-02 -5.000155419111251831e-03
5.188080117244748823e-01 -1.235722471028566360e-02 -5.421112291514873505e-03
5.192965315095261492e-01 -1.195904985070228577e-02 -5.843506660312414169e-03
5.197850512945774160e-01 -1.155898440629243851e-02 -6.265771575272083282e-03
5.202735710796286828e-01 -1.115916110575199127e-02 -6.687840912491083145e-03
5.207620908646799496e-01 -1.075927913188934326e-02 -7.110633887350559235e-03
5.212506106497313274e-01 -1.036003232002258301e-02 -7.532646413892507553e-03
5.217391304347825942e-01 -9.959440678358078003e-03 -7.954131811857223511e-03
5.222276502198338610e-01 -9.559504687786102295e-03 -8.376743644475936890e-03
5.227161700048852389e-01 -9.159966371953487396e-03 -8.799973875284194946e-03
5.232046897899365057e-01 -8.760353550314903259e-03 -9.222531691193580627e-03
5.236932095749877725e-01 -8.360141888260841370e-03 -9.645470418035984039e-03
5.241817293600390393e-01 -7.960640825331211090e-03 -1.006811670958995819e-02
5.246702491450903061e-01 -7.560264319181442261e-03 -1.049085520207881927e-02
5.251587689301416839e-01 -7.160581182688474655e-03 -1.091357786208391190e-02
5.256472887151929507e-01 -6.760023534297943115e-03 -1.133607793599367142e-02
5.261358085002442175e-01 -6.359647493809461594e-03 -1.175807230174541473e-02
5.266243282852955954e-01 -5.959454923868179321e-03 -1.218000985682010651e-02
5.271128480703468622e-01 -5.558480042964220047e-03 -1.260313112288713455e-02
5.276013678553981290e-01 -5.158415064215660095e-03 -1.302641257643699646e-02
5.280898876404493958e-01 -4.756950307637453079e-03 -1.344818621873855591e-02
5.285784074255006626e-01 -4.356230143457651138e-03 -1.387151982635259628e-02
5.290669272105520404e-01 -3.954963758587837219e-03 -1.429437100887298584e-02
5.295554469956033072e-01 -3.554569091647863388e-03 -1.471712160855531693e-02
5.300439667806545740e-01 -3.154012840241193771e-03 -1.513965986669063568e-02
5.305324865657059519e-01 -2.753273351117968559e-03 -1.556299533694982529e-02
5.310210063507572187e-01 -2.351845381781458855e-03 -1.598474942147731781e-02
5.315095261358084855e-01 -1.950979814864695072e-03 -1.640827022492885590e-02
5.319980459208597523e-01 -1.548896776512265205e-03 -1.683249697089195251e-02
5.324865657059110191e-01 -1.147303963080048561e-03 -1.725630462169647217e-02
5.329750854909623969e-01 -7.461291970685124397e-04 -1.767932437360286713e-02
5.334636052760136637e-01 -3.449726209510117769e-04 -1.810256578028202057e-02
5.339521250610649306e-01 5.672922634403221309e-05 -1.852612197399139404e-02
5.344406448461163084e-01 4.584856214933097363e-04 -1.895025558769702911e-02
5.349291646311675752e-01 8.600422879680991173e-04 -1.937418989837169647e-02
5.354176844162188420e-01 1.262452919036149979e-03 -1.979834213852882385e-02
5.359062042012701088e-01 1.663646544329822063e-03 -2.022188529372215271e-02
5.363947239863213756e-01 2.066728891804814339e-03 -2.064633183181285858e-02
5.368832437713727535e-01 2.468958962708711624e-03 -2.107060700654983521e-02
5.373717635564240203e-01 2.870316617190837860e-03 -2.149486914277076721e-02
5.378602833414752871e-01 3.272182773798704147e-03 -2.191827446222305298e-02
5.383488031265266649e-01 3.674428211525082588e-03 -2.234309539198875427e-02
5.388373229115779317e-01 4.077585879713296890e-03 -2.276795171201229095e-02
5.393258426966291985e-01 4.479759372770786285e-03 -2.319183386862277985e-02
5.398143624816804653e-01 4.882041830569505692e-03 -2.361667528748512268e-02
5.403028822667317321e-01 5.284760147333145142e-03 -2.404054813086986542e-02
5.407914020517831100e-01 5.687770433723926544e-03 -2.446621656417846680e-02
5.412799218368343768e-01 6.090816576033830643e-03 -2.489118836820125580e-02
5.417684416218856436e-01 6.494661793112754822e-03 -2.531528472900390625e-02
5.422569614069370214e-01 6.897235289216041565e-03 -2.574086375534534454e-02
5.427454811919882882e-01 7.301280274987220764e-03 -2.616625279188156128e-02
5.432340009770395550e-01 7.704614661633968353e-03 -2.659131959080696106e-02
5.437225207620908218e-01 8.108078502118587494e-03 -2.701712585985660553e-02
5.442110405471420886e-01 8.511380292475223541e-03 -2.744117565453052521e-02
5.446995603321934665e-01 8.914355188608169556e-03 -2.786748111248016357e-02
5.451880801172447333e-01 9.318143129348754883e-03 -2.829312346875667572e-02
5.456765999022960001e-01 9.721825830638408661e-03 -2.871934138238430023e-02
5.461651196873473779e-01 1.012557931244373322e-02 -2.914462611079216003e-02
5.466536394723986447e-01 1.052976772189140320e-02 -2.957110293209552765e-02
5.471421592574499115e-01 1.093453727662563324e-02 -2.999687567353248596e-02
5.476306790425011783e-01 1.133865490555763245e-02 -3.042299672961235046e-02
5.481191988275524452e-01 1.174262724816799164e-02 -3.084820508956909180e-02
5.486077186126038230e-01 1.214683614671230316e-02 -3.127460181713104248e-02
5.490962383976550898e-01 1.255069859325885773e-02 -3.170097619295120239e-02
5.495847581827063566e-01 1.295532472431659698e-02 -3.212662041187286377e-02
5.500732779677577344e-01 1.335971057415008545e-02 -3.255367651581764221e-02
5.505617977528090012e-01 1.376498956233263016e-02 -3.298038989305496216e-02
5.510503175378602680e-01 1.416994165629148483e-02 -3.340753912925720215e-02
5.515388373229115349e-01 1.457534823566675186e-02 -3.383382782340049744e-02
5.520273571079628017e-01 1.498091407120227814e-02 -3.426047414541244507e-02
5.525158768930141795e-01 1.538630574941635132e-02 -3.468779101967811584e-02
5.530043966780654463e-01 1.579159684479236603e-02 -3.511532768607139587e-02
5.534929164631167131e-01 1.619682461023330688e-02 -3.554264828562736511e-02
5.539814362481680909e-01 1.660289801657199860e-02 -3.596932440996170044e-02
5.544699560332193577e-01 1.700866781175136566e-02 -3.639706969261169434e-02
5.549584758182706246e-01 1.741436310112476349e-02 -3.682508692145347595e-02
5.554469956033218914e-01 1.782100275158882141e-02 -3.725166618824005127e-02
5.559355153883731582e-01 1.822796836495399475e-02 -3.767975792288780212e-02
5.564240351734245360e-01 1.863361895084381104e-02 -3.810711950063705444e-02
5.569125549584758028e-01 1.904044486582279205e-02 -3.853532671928405762e-02
5.574010747435270696e-01 1.944845728576183319e-02 -3.896393254399299622e-02
5.578895945285784475e-01 1.985520869493484497e-02 -3.939207643270492554e-02
5.583781143136297143e-01 2.026197686791419983e-02 -3.982165828347206116e-02
5.588666340986809811e-01 2.066864445805549622e-02 -4.024942964315414429e-02
5.593551538837322479e-01 2.107527107000350952e-02 -4.067780449986457825e-02
5.598436736687835147e-01 2.148252353072166443e-02 -4.110629856586456299e-02
5.603321934538348925e-01 2.189039252698421478e-02 -4.153495281934738159e-02
5.608207132388861593e-01 2.229788899421691895e-02 -4.196359962224960327e-02
5.613092330239374261e-01 2.270410582423210144e-02 -4.239269345998764038e-02
5.617977528089888040e-01 2.311243116855621338e-02 -4.282275214791297913e-02
5.622862725940400708e-01 2.351998910307884216e-02 -4.325333982706069946e-02
5.627747923790913376e-01 2.392845600843429565e-02 -4.368302226066589355e-02
5.632633121641426044e-01 2.433637157082557678e-02 -4.411243274807929993e-02
5.637518319491938712e-01 2.474628388881683350e-02 -4.454185813665390015e-02
5.642403517342452490e-01 2.515483275055885315e-02 -4.497153684496879578e-02
5.647288715192965158e-01 2.556354552507400513e-02 -4.540136456489562988e-02
5.652173913043477826e-01 2.597245201468467712e-02 -4.583225026726722717e-02
5.657059110893991605e-01 2.638152055442333221e-02 -4.626342654228210449e-02
5.661944308744504273e-01 2.679035440087318420e-02 -4.669457674026489258e-02
5.666829506595016941e-01 2.719948999583721161e-02 -4.712565243244171143e-02
5.671714704445529609e-01 2.760915085673332214e-02 -4.755731672048568726e-02
5.676599902296042277e-01 2.801876515150070190e-02 -4.798883944749832153e-02
5.681485100146556055e-01 2.842903323471546173e-02 -4.841970279812812805e-02
5.686370297997068723e-01 2.883977815508842468e-02 -4.885167255997657776e-02
5.691255495847581392e-01 2.924911864101886749e-02 -4.928253591060638428e-02
5.696140693698095170e-01 2.965895272791385651e-02 -4.971324652433395386e-02
5.701025891548607838e-01 3.007008880376815796e-02 -5.014448985457420349e-02
5.705911089399120506e-01 3.048119880259037018e-02 -5.057656019926071167e-02
5.710796287249633174e-01 3.089166246354579926e-02 -5.100839212536811829e-02
5.715681485100145842e-01 3.130324557423591614e-02 -5.144052579998970032e-02
5.720566682950659620e-01 3.171412274241447449e-02 -5.187286436557769775e-02
5.725451880801172289e-01 3.212426230311393738e-02 -5.230510607361793518e-02
5.730337078651684957e-01 3.253565356135368347e-02 -5.273748934268951416e-02
5.735222276502198735e-01 3.294717147946357727e-02 -5.316972360014915466e-02
5.740107474352711403e-01 3.335964679718017578e-02 -5.360286682844161987e-02
5.744992672203224071e-01 3.377187252044677734e-02 -5.403525382280349731e-02
5.749877870053736739e-01 3.418396413326263428e-02 -5.446841567754745483e-02
5.754763067904249407e-01 3.459671884775161743e-02 -5.490186065435409546e-02
5.759648265754763186e-01 3.500860556960105896e-02 -5.533422529697418213e-02
5.764533463605275854e-01 3.542162850499153137e-02 -5.576756596565246582e-02
5.769418661455788522e-01 3.583425283432006836e-02 -5.620159208774566650e-02
5.774303859306302300e-01 3.624659776687622070e-02 -5.663558468222618103e-02
5.779189057156814968e-01 3.665878623723983765e-02 -5.706993490457534790e-02
5.784074255007327636e-01 3.707241639494895935e-02 -5.750459060072898865e-02
5.788959452857840304e-01 3.748590126633644104e-02 -5.793939903378486633e-02
5.793844650708352972e-01 3.789865598082542419e-02 -5.837433785200119019e-02
5.798729848558866751e-01 3.831276670098304749e-02 -5.880917981266975403e-02
5.803615046409379419e-01 3.872670605778694153e-02 -5.924451723694801331e-02
5.808500244259892087e-01 3.914145380258560181e-02 -5.967924743890762329e-02
5.813385442110405865e-01 3.955662623047828674e-02 -6.011540070176124573e-02
5.818270639960918533e-01 3.997039422392845154e-02 -6.054975092411041260e-02
5.823155837811431201e-01 4.038525745272636414e-02 -6.098534911870956421e-02
5.828041035661943869e-01 4.079982265830039978e-02 -6.142087280750274658e-02
5.832926233512456538e-01 4.121479019522666931e-02 -6.185648962855339050e-02
5.837811431362970316e-01 4.162948206067085266e-02 -6.229292601346969604e-02
5.842696629213482984e-01 4.204543679952621460e-02 -6.272873282432556152e-02
5.847581827063995652e-01 4.246121272444725037e-02 -6.316601485013961792e-02
5.852467024914509430e-01 4.287697002291679382e-02 -6.360200047492980957e-02
5.857352222765022098e-01 4.329275339841842651e-02 -6.403928250074386597e-02
5.862237420615534766e-01 4.370854049921035767e-02 -6.447570025920867920e-02
5.867122618466047435e-01 4.412481933832168579e-02 -6.491227447986602783e-02
5.872007816316560103e-01 4.454243555665016174e-02 -6.535069644451141357e-02
5.876893014167073881e-01 4.495897144079208374e-02 -6.578829884529113770e-02
5.881778212017586549e-01 4.537621140480041504e-02 -6.622702628374099731e-02
5.886663409868099217e-01 4.579422622919082642e-02 -6.666439026594161987e-02
5.891548607718612995e-01 4.621148109436035156e-02 -6.710268557071685791e-02
5.896433805569125663e-01 4.662974923849105835e-02 -6.754060089588165283e-02
5.901319003419638332e-01 4.704567044973373413e-02 -6.797873228788375854e-02
5.906204201270151000e-01 4.746418818831443787e-02 -6.841820478439331055e-02
5.911089399120663668e-01 4.788231477141380310e-02 -6.885611265897750854e-02
5.915974596971177446e-01 4.830037802457809448e-02 -6.929448246955871582e-02
5.920859794821690114e-01 4.871816188097000122e-02 -6.973376125097274780e-02
5.925744992672202782e-01 4.913739487528800964e-02 -7.017259299755096436e-02
5.930630190522716561e-01 4.955611377954483032e-02 -7.061206549406051636e-02
5.935515388373229229e-01 4.997515678405761719e-02 -7.105166465044021606e-02
5.940400586223741897e-01 5.039507895708084106e-02 -7.149240374565124512e-02
5.945285784074254565e-01 5.081495270133018494e-02 -7.193228602409362793e-02
5.950170981924767233e-01 5.123542994260787964e-02 -7.237273454666137695e-02
5.955056179775281011e-01 5.165462940931320190e-02 -7.281348854303359985e-02
5.959941377625793679e-01 5.207432806491851807e-02 -7.325422018766403198e-02
5.964826575476306347e-01 5.249459668993949890e-02 -7.369542121887207031e-02
5.969711773326820126e-01 5.291549488902091980e-02 -7.413691282272338867e-02
5.974596971177332794e-01 5.333628505468368530e-02 -7.457827031612396240e-02
5.979482169027845462e-01 5.375794321298599243e-02 -7.501883059740066528e-02
5.984367366878358130e-01 5.417942628264427185e-02 -7.546103000640869141e-02
5.989252564728870798e-01 5.460133776068687439e-02 -7.590291649103164673e-02
5.994137762579384576e-01 5.502309650182723999e-02 -7.634508609771728516e-02
5.999022960429897244e-01 5.544425547122955322e-02 -7.678677141666412354e-02
6.003908158280409912e-01 5.586629733443260193e-02 -7.722938805818557739e-02
6.008793356130923691e-01 5.628819018602371216e-02 -7.767161726951599121e-02
6.013678553981436359e-01 5.671069398522377014e-02 -7.811494916677474976e-02
6.018563751831949027e-01 5.713349580764770508e-02 -7.855739444494247437e-02
6.023448949682461695e-01 5.755645036697387695e-02 -7.900103926658630371e-02
6.028334147532974363e-01 5.798006430268287659e-02 -7.944418489933013916e-02
6.033219345383488141e-01 5.840421095490455627e-02 -7.988896965980529785e-02
6.038104543234000809e-01 5.882743746042251587e-02 -8.033271878957748413e-02
6.042989741084513478e-01 5.925143137574195862e-02 -8.077721297740936279e-02
6.047874938935027256e-01 5.967552959918975830e-02 -8.122095465660095215e-02
6.052760136785539924e-01 6.010054051876068115e-02 -8.166559040546417236e-02
6.057645334636052592e-01 6.052533537149429321e-02 -8.211085200309753418e-02
6.062530532486565260e-01 6.095018237829208374e-02 -8.255697786808013916e-02
6.067415730337077928e-01 6.137557327747344971e-02 -8.300222456455230713e-02
6.072300928187591706e-01 6.180217117071151733e-02 -8.344724774360656738e-02
6.077186126038104375e-01 6.222816184163093567e-02 -8.389268070459365845e-02
6.082071323888617043e-01 6.265402585268020630e-02 -8.433863520622253418e-02
6.086956521739130821e-01 6.307848542928695679e-02 -8.478413522243499756e-02
6.091841719589643489e-01 6.350475549697875977e-02 -8.523023128509521484e-02
6.096726917440156157e-01 6.393169611692428589e-02 -8.567664027214050293e-02
6.101612115290668825e-01 6.435858458280563354e-02 -8.612335473299026489e-02
6.106497313141181493e-01 6.478595733642578125e-02 -8.657041937112808228e-02
6.111382510991695272e-01 6.521260738372802734e-02 -8.701759576797485352e-02
6.116267708842207940e-01 6.564055383205413818e-02 -8.746468275785446167e-02
6.121152906692720608e-01 6.606816500425338745e-02 -8.791255950927734375e-02
6.126038104543234386e-01 6.649703532457351685e-02 -8.836059272289276123e-02
6.130923302393747054e-01 6.692615896463394165e-02 -8.880808204412460327e-02
6.135808500244259722e-01 6.735458970069885254e-02 -8.925715088844299316e-02
6.140693698094772390e-01 6.778315454721450806e-02 -8.970532566308975220e-02
6.145578895945285058e-01 6.821234524250030518e-02 -9.015357494354248047e-02
6.150464093795798837e-01 6.864159554243087769e-02 -9.060367196798324585e-02
6.155349291646311505e-01 6.907196342945098877e-02 -9.105291217565536499e-02
6.160234489496824173e-01 6.950190663337707520e-02 -9.150277823209762573e-02
6.165119687347337951e-01 6.993176788091659546e-02 -9.195318818092346191e-02
6.170004885197850619e-01 7.036240398883819580e-02 -9.240272641181945801e-02
6.174890083048363287e-01 7.079348713159561157e-02 -9.285256266593933105e-02
6.179775280898875955e-01 7.122506201267242432e-02 -9.330266714096069336e-02
6.184660478749388623e-01 7.165469974279403687e-02 -9.375370293855667114e-02
6.189545676599902402e-01 7.208603620529174805e-02 -9.420410543680191040e-02
6.194430874450415070e-01 7.251828163862228394e-02 -9.465529024600982666e-02
6.199316072300927738e-01 7.295061647891998291e-02 -9.510594606399536133e-02
6.204201270151441516e-01 7.338294386863708496e-02 -9.555780887603759766e-02
6.209086468001954184e-01 7.381509244441986084e-02 -9.600993990898132324e-02
6.213971665852466852e-01 7.424861192703247070e-02 -9.646211564540863037e-02
6.218856863702979521e-01 7.468180358409881592e-02 -9.691522270441055298e-02
6.223742061553492189e-01 7.511575520038604736e-02 -9.736802428960800171e-02
6.228627259404005967e-01 7.554937899112701416e-02 -9.781993180513381958e-02
6.233512457254518635e-01 7.598204910755157471e-02 -9.827241301536560059e-02
6.238397655105031303e-01 7.641696184873580933e-02 -9.872584044933319092e-02
6.243282852955545081e-01 7.685137540102005005e-02 -9.917928278446197510e-02
6.248168050806057749e-01 7.728601247072219849e-02 -9.963265806436538696e-02
6.253053248656570418e-01 7.772058993577957153e-02 -1.000869199633598328e-01
6.257938446507083086e-01 7.815642654895782471e-02 -1.005407571792602539e-01
6.262823644357595754e-01 7.859221100807189941e-02 -1.009952723979949951e-01
6.267708842208109532e-01 7.902789115905761719e-02 -1.014499440789222717e-01
6.272594040058622200e-01 7.946410775184631348e-02 -1.019056886434555054e-01
6.277479237909134868e-01 7.990072667598724365e-02 -1.023612990975379944e-01
6.282364435759648646e-01 8.033765852451324463e-02 -1.028161793947219849e-01
6.287249633610161315e-01 8.077445626258850098e-02 -1.032729744911193848e-01
6.292134831460673983e-01 8.121200650930404663e-02 -1.037289872765541077e-01
6.297020029311186651e-01 8.164918422698974609e-02 -1.041847169399261475e-01
6.301905227161699319e-01 8.208757638931274414e-02 -1.046418324112892151e-01
6.306790425012213097e-01 8.252564817667007446e-02 -1.050996631383895874e-01
6.311675622862725765e-01 8.296421915292739868e-02 -1.055569648742675781e-01
6.316560820713238433e-01 8.340311050415039062e-02 -1.060143709182739258e-01
6.321446018563752212e-01 8.384189754724502563e-02 -1.064711436629295349e-01
6.326331216414264880e-01 8.428108692169189453e-02 -1.069296449422836304e-01
6.331216414264777548e-01 8.472096174955368042e-02 -1.073876395821571350e-01
6.336101612115290216e-01 8.516123890876770020e-02 -1.078469976782798767e-01
6.340986809965802884e-01 8.560182154178619385e-02 -1.083049029111862183e-01
6.345872007816316662e-01 8.604283630847930908e-02 -1.087641119956970215e-01
6.350757205666829330e-01 8.648322522640228271e-02 -1.092234924435615540e-01
6.355642403517341998e-01 8.692377060651779175e-02 -1.096832454204559326e-01
6.360527601367855777e-01 8.736606687307357788e-02 -1.101432666182518005e-01
6.365412799218368445e-01 8.780748397111892700e-02 -1.106031090021133423e-01
6.370297997068881113e-01 8.825023472309112549e-02 -1.110626757144927979e-01
6.375183194919393781e-01 8.869283646345138550e-02 -1.115229576826095581e-01
6.380068392769906449e-01 8.913564682006835938e-02 -1.119840741157531738e-01
6.384953590620420227e-01 8.957895636558532715e-02 -1.124451160430908203e-01
6.389838788470932895e-01 9.002250432968139648e-02 -1.129073724150657654e-01
6.394723986321445564e-01 9.046627581119537354e-02 -1.133689284324645996e-01
6.399609184171959342e-01 9.091031551361083984e-02 -1.138304993510246277e-01
6.404494382022472010e-01 9.135492891073226929e-02 -1.142924129962921143e-01
6.409379579872984678e-01 9.179911762475967407e-02 -1.147551164031028748e-01
6.414264777723497346e-01 9.224452078342437744e-02 -1.152185946702957153e-01
6.419149975574010014e-01 9.268876910209655762e-02 -1.156810298562049866e-01
6.424035173424523792e-01 9.313467144966125488e-02 -1.161457151174545288e-01
6.428920371275036461e-01 9.358045458793640137e-02 -1.166094988584518433e-01
6.433805569125549129e-01 9.402670711278915405e-02 -1.170728206634521484e-01
6.438690766976062907e-01 9.447349607944488525e-02 -1.175369024276733398e-01
6.443575964826575575e-01 9.492025524377822876e-02 -1.180012375116348267e-01
6.448461162677088243e-01 9.536769241094589233e-02 -1.184669286012649536e-01
6.453346360527600911e-01 9.581509977579116821e-02 -1.189319416880607605e-01
6.458231558378113579e-01 9.626233577728271484e-02 -1.193971633911132812e-01
6.463116756228627358e-01 9.671005606651306152e-02 -1.198632642626762390e-01
6.468001954079140026e-01 9.715880453586578369e-02 -1.203285455703735352e-01
6.472887151929652694e-01 9.760879725217819214e-02 -1.207947582006454468e-01
6.477772349780166472e-01 9.805790334939956665e-02 -1.212617084383964539e-01
6.482657547630679140e-01 9.850786626338958740e-02 -1.217277273535728455e-01
6.487542745481191808e-01 9.895707666873931885e-02 -1.221946999430656433e-01
6.492427943331704476e-01 9.940783679485321045e-02 -1.226625517010688782e-01
6.497313141182217144e-01 9.985756874084472656e-02 -1.231307610869407654e-01
6.502198339032730923e-01 1.003079190850257874e-01 -1.235985904932022095e-01
6.507083536883243591e-01 1.007591784000396729e-01 -1.240677759051322937e-01
6.511968734733756259e-01 1.012106686830520630e-01 -1.245359256863594055e-01
6.516853932584270037e-01 1.016632616519927979e-01 -1.250053793191909790e-01
6.521739130434782705e-01 1.021155714988708496e-01 -1.254749894142150879e-01
6.526624328285295373e-01 1.025684326887130737e-01 -1.259446442127227783e-01
6.531509526135808041e-01 1.030214503407478333e-01 -1.264158934354782104e-01
6.536394723986320709e-01 1.034747660160064697e-01 -1.268859356641769409e-01
6.541279921836834488e-01 1.039297878742218018e-01 -1.273559182882308960e-01
6.546165119687347156e-01 1.043837144970893860e-01 -1.278269141912460327e-01
6.551050317537859824e-01 1.048377528786659241e-01 -1.282969713211059570e-01
6.555935515388373602e-01 1.052922010421752930e-01 -1.287688612937927246e-01
6.560820713238886270e-01 1.057481169700622559e-01 -1.292412728071212769e-01
6.565705911089398938e-01 1.062032878398895264e-01 -1.297122687101364136e-01
6.570591108939911607e-01 1.066593229770660400e-01 -1.301841586828231812e-01
6.575476306790424275e-01 1.071139350533485413e-01 -1.306568980216979980e-01
6.580361504640938053e-01 1.075715273618698120e-01 -1.311291605234146118e-01
6.585246702491450721e-01 1.080274954438209534e-01 -1.316028833389282227e-01
6.590131900341963389e-01 1.084838733077049255e-01 -1.320762336254119873e-01
6.595017098192477167e-01 1.089425384998321533e-01 -1.325499415397644043e-01
6.599902296042989835e-01 1.094005629420280457e-01 -1.330236047506332397e-01
6.604787493893502504e-01 1.098593175411224365e-01 -1.334978342056274414e-01
6.609672691744015172e-01 1.103170961141586304e-01 -1.339734941720962524e-01
6.614557889594527840e-01 1.107760816812515259e-01 -1.344476491212844849e-01
6.619443087445041618e-01 1.112357378005981445e-01 -1.349225640296936035e-01
6.624328285295554286e-01 1.116956770420074463e-01 -1.353979557752609253e-01
6.629213483146066954e-01 1.121552735567092896e-01 -1.358742117881774902e-01
6.634098680996580732e-01 1.126158833503723145e-01 -1.363496184349060059e-01
6.638983878847093401e-01 1.130763739347457886e-01 -1.368264853954315186e-01
6.643869076697606069e-01 1.135381981730461121e-01 -1.373031139373779297e-01
6.648754274548118737e-01 1.139994338154792786e-01 -1.377804875373840332e-01
6.653639472398631405e-01 1.144615411758422852e-01 -1.382582485675811768e-01
6.658524670249145183e-01 1.149247661232948303e-01 -1.387362778186798096e-01
6.663409868099657851e-01 1.153879910707473755e-01 -1.392148286104202271e-01
6.668295065950170519e-01 1.158508509397506714e-01 -1.396934390068054199e-01
6.673180263800684298e-01 1.163141429424285889e-01 -1.401720345020294189e-01
6.678065461651196966e-01 1.167775243520736694e-01 -1.406510621309280396e-01
6.682950659501709634e-01 1.172424927353858948e-01 -1.411307752132415771e-01
6.687835857352222302e-01 1.177078038454055786e-01 -1.416102200746536255e-01
6.692721055202734970e-01 1.181719154119491577e-01 -1.420901417732238770e-01
6.697606253053248748e-01 1.186372265219688416e-01 -1.425719112157821655e-01
6.702491450903761416e-01 1.191019713878631592e-01 -1.430526971817016602e-01
6.707376648754274084e-01 1.195680424571037292e-01 -1.435335874557495117e-01
6.712261846604787863e-01 1.200350299477577209e-01 -1.440154016017913818e-01
6.717147044455300531e-01 1.205022931098937988e-01 -1.444970369338989258e-01
6.722032242305813199e-01 1.209696307778358459e-01 -1.449799388647079468e-01
6.726917440156325867e-01 1.214380264282226562e-01 -1.454622745513916016e-01
6.731802638006838535e-01 1.219061017036437988e-01 -1.459449231624603271e-01
6.736687835857352313e-01 1.223750486969947815e-01 -1.464287638664245605e-01
6.741573033707864981e-01 1.228434517979621887e-01 -1.469119340181350708e-01
6.746458231558377650e-01 1.233140006661415100e-01 -1.473950147628784180e-01
6.751343429408891428e-01 1.237840130925178528e-01 -1.478792876005172729e-01
6.756228627259404096e-01 1.242536380887031555e-01 -1.483637988567352295e-01
6.761113825109916764e-01 1.247241497039794922e-01 -1.488491892814636230e-01
6.765999022960429432e-01 1.251947581768035889e-01 -1.493346095085144043e-01
6.770884220810942100e-01 1.256661713123321533e-01 -1.498205065727233887e-01
6.775769418661455878e-01 1.261369138956069946e-01 -1.503065377473831177e-01
6.780654616511968547e-01 1.266093701124191284e-01 -1.507925093173980713e-01
6.785539814362481215e-01 1.270810067653656006e-01 -1.512790322303771973e-01
6.790425012212994993e-01 1.275540292263031006e-01 -1.517657786607742310e-01
6.795310210063507661e-01 1.280276775360107422e-01 -1.522524803876876831e-01
6.800195407914020329e-01 1.285010874271392822e-01 -1.527401953935623169e-01
6.805080605764532997e-01 1.289747506380081177e-01 -1.532273739576339722e-01
6.809965803615045665e-01 1.294503211975097656e-01 -1.537158042192459106e-01
6.814851001465559444e-01 1.299247592687606812e-01 -1.542052477598190308e-01
6.819736199316072112e-01 1.303998231887817383e-01 -1.546950042247772217e-01
6.824621397166584780e-01 1.308762878179550171e-01 -1.551843285560607910e-01
6.829506595017098558e-01 1.313523054122924805e-01 -1.556751281023025513e-01
6.834391792867611226e-01 1.318284571170806885e-01 -1.561656445264816284e-01
6.839276990718123894e-01 1.323055326938629150e-01 -1.566556841135025024e-01
6.844162188568636562e-01 1.327836215496063232e-01 -1.571455746889114380e-01
6.849047386419149230e-01 1.332613676786422729e-01 -1.576375067234039307e-01
6.853932584269663009e-01 1.337401121854782104e-01 -1.581288725137710571e-01
6.858817782120175677e-01 1.342190057039260864e-01 -1.586210578680038452e-01
6.863702979970688345e-01 1.346973031759262085e-01 -1.591137051582336426e-01
6.868588177821202123e-01 1.351764947175979614e-01 -1.596064865589141846e-01
6.873473375671714791e-01 1.356565207242965698e-01 -1.600991338491439819e-01
6.878358573522227459e-01 1.361360102891921997e-01 -1.605926454067230225e-01
6.883243771372740127e-01 1.366162151098251343e-01 -1.610860526561737061e-01
6.888128969223252795e-01 1.370977610349655151e-01 -1.615806221961975098e-01
6.893014167073766574e-01 1.375789195299148560e-01 -1.620749533176422119e-01
6.897899364924279242e-01 1.380615085363388062e-01 -1.625691205263137817e-01
6.902784562774791910e-01 1.385441124439239502e-01 -1.630647331476211548e-01
6.907669760625305688e-01 1.390272825956344604e-01 -1.635596454143524170e-01
6.912554958475818356e-01 1.395105123519897461e-01 -1.640559583902359009e-01
6.917440156326331024e-01 1.399945467710494995e-01 -1.645518541336059570e-01
6.922325354176843692e-01 1.404790282249450684e-01 -1.650478541851043701e-01
6.927210552027356361e-01 1.409638673067092896e-01 -1.655451059341430664e-01
6.932095749877870139e-01 1.414492577314376831e-01 -1.660431623458862305e-01
6.936980947728382807e-01 1.419353634119033813e-01 -1.665406078100204468e-01
6.941866145578895475e-01 1.424209922552108765e-01 -1.670391261577606201e-01
6.946751343429409253e-01 1.429071277379989624e-01 -1.675378531217575073e-01
6.951636541279921921e-01 1.433944851160049438e-01 -1.680353432893753052e-01
6.956521739130434590e-01 1.438813656568527222e-01 -1.685343682765960693e-01
6.961406936980947258e-01 1.443692743778228760e-01 -1.690328419208526611e-01
6.966292134831459926e-01 1.448573023080825806e-01 -1.695326119661331177e-01
6.971177332681973704e-01 1.453455984592437744e-01 -1.700334101915359497e-01
6.976062530532486372e-01 1.458345055580139160e-01 -1.705329865217208862e-01
6.980947728382999040e-01 1.463246196508407593e-01 -1.710334718227386475e-01
6.985832926233512818e-01 1.468150615692138672e-01 -1.715354621410369873e-01
6.990718124084025487e-01 1.473053991794586182e-01 -1.720376610755920410e-01
6.995603321934538155e-01 1.477960646152496338e-01 -1.725395172834396362e-01
7.000488519785050823e-01 1.482876837253570557e-01 -1.730430424213409424e-01
7.005373717635563491e-01 1.487794220447540283e-01 -1.735458523035049438e-01
7.010258915486077269e-01 1.492725014686584473e-01 -1.740487217903137207e-01
7.015144113336589937e-01 1.497657895088195801e-01 -1.745516955852508545e-01
7.020029311187102605e-01 1.502593457698822021e-01 -1.750549823045730591e-01
7.024914509037616384e-01 1.507524251937866211e-01 -1.755586862564086914e-01
7.029799706888129052e-01 1.512464880943298340e-01 -1.760634481906890869e-01
7.034684904738641720e-01 1.517407447099685669e-01 -1.765688359737396240e-01
7.039570102589154388e-01 1.522358059883117676e-01 -1.770743429660797119e-01
7.044455300439667056e-01 1.527309268712997437e-01 -1.775792390108108521e-01
7.049340498290180834e-01 1.532271951436996460e-01 -1.780862361192703247e-01
7.054225696140693502e-01 1.537246853113174438e-01 -1.785925775766372681e-01
7.059110893991206170e-01 1.542209386825561523e-01 -1.790992170572280884e-01
7.063996091841719949e-01 1.547185480594635010e-01 -1.796059012413024902e-01
7.068881289692232617e-01 1.552162468433380127e-01 -1.801140606403350830e-01
7.073766487542745285e-01 1.557144224643707275e-01 -1.806220561265945435e-01
7.078651685393257953e-01 1.562124490737915039e-01 -1.811297386884689331e-01
7.083536883243770621e-01 1.567121595144271851e-01 -1.816382259130477905e-01
7.088422081094284399e-01 1.572121083736419678e-01 -1.821470558643341064e-01
7.093307278944797067e-01 1.577123999595642090e-01 -1.826570034027099609e-01
7.098192476795309735e-01 1.582139134407043457e-01 -1.831666231155395508e-01
7.103077674645823514e-01 1.587158590555191040e-01 -1.836764812469482422e-01
7.107962872496336182e-01 1.592181324958801270e-01 -1.841866821050643921e-01
7.112848070346848850e-01 1.597194969654083252e-01 -1.846978068351745605e-01
7.117733268197361518e-01 1.602226495742797852e-01 -1.852086931467056274e-01
7.122618466047874186e-01 1.607256382703781128e-01 -1.857193112373352051e-01
7.127503663898387964e-01 1.612288951873779297e-01 -1.862315237522125244e-01
7.132388861748900633e-01 1.617336124181747437e-01 -1.867443919181823730e-01
7.137274059599413301e-01 1.622381806373596191e-01 -1.872570663690567017e-01
7.142159257449927079e-01 1.627439111471176147e-01 -1.877708882093429565e-01
7.147044455300439747e-01 1.632492989301681519e-01 -1.882836818695068359e-01
7.151929653150952415e-01 1.637559384107589722e-01 -1.887972056865692139e-01
7.156814851001465083e-01 1.642623841762542725e-01 -1.893112659454345703e-01
7.161700048851977751e-01 1.647700518369674683e-01 -1.898267716169357300e-01
7.166585246702491530e-01 1.652773618698120117e-01 -1.903416216373443604e-01
7.171470444553004198e-01 1.657848209142684937e-01 -1.908573359251022339e-01
7.176355642403516866e-01 1.662938296794891357e-01 -1.913728713989257812e-01
7.181240840254030644e-01 1.668031513690948486e-01 -1.918900758028030396e-01
7.186126038104543312e-01 1.673133075237274170e-01 -1.924066990613937378e-01
7.191011235955055980e-01 1.678227782249450684e-01 -1.929242014884948730e-01
7.195896433805568648e-01 1.683334410190582275e-01 -1.934418827295303345e-01
7.200781631656081316e-01 1.688441783189773560e-01 -1.939593404531478882e-01
7.205666829506595095e-01 1.693564057350158691e-01 -1.944777071475982666e-01
7.210552027357107763e-01 1.698687672615051270e-01 -1.949960738420486450e-01
7.215437225207620431e-01 1.703806221485137939e-01 -1.955151706933975220e-01
7.220322423058134209e-01 1.708944737911224365e-01 -1.960342377424240112e-01
7.225207620908646877e-01 1.714075952768325806e-01 -1.965543776750564575e-01
7.230092818759159545e-01 1.719222366809844971e-01 -1.970739364624023438e-01
7.234978016609672213e-01 1.724363565444946289e-01 -1.975942999124526978e-01
7.239863214460184881e-01 1.729515790939331055e-01 -1.981145739555358887e-01
7.244748412310698660e-01 1.734668612480163574e-01 -1.986364722251892090e-01
7.249633610161211328e-01 1.739822924137115479e-01 -1.991585046052932739e-01
7.254518808011723996e-01 1.744987964630126953e-01 -1.996809989213943481e-01
7.259404005862237774e-01 1.750159263610839844e-01 -2.002035379409790039e-01
7.264289203712750442e-01 1.755332797765731812e-01 -2.007269263267517090e-01
7.269174401563263110e-01 1.760513931512832642e-01 -2.012501806020736694e-01
7.274059599413775778e-01 1.765704751014709473e-01 -2.017730176448822021e-01
7.278944797264288447e-01 1.770896613597869873e-01 -2.022975385189056396e-01
7.283829995114802225e-01 1.776098459959030151e-01 -2.028225660324096680e-01
7.288715192965314893e-01 1.781301498413085938e-01 -2.033485770225524902e-01
7.293600390815827561e-01 1.786513924598693848e-01 -2.038724869489669800e-01
7.298485588666341339e-01 1.791726946830749512e-01 -2.043982446193695068e-01
7.303370786516854007e-01 1.796945780515670776e-01 -2.049247026443481445e-01
7.308255984367366676e-01 1.802163720130920410e-01 -2.054515331983566284e-01
7.313141182217879344e-01 1.807391047477722168e-01 -2.059785276651382446e-01
7.318026380068392012e-01 1.812625080347061157e-01 -2.065061032772064209e-01
7.322911577918905790e-01 1.817866861820220947e-01 -2.070339769124984741e-01
7.327796775769418458e-01 1.823099255561828613e-01 -2.075620293617248535e-01
7.332681973619931126e-01 1.828357726335525513e-01 -2.080901265144348145e-01
7.337567171470444904e-01 1.833611726760864258e-01 -2.086200714111328125e-01
7.342452369320957573e-01 1.838879287242889404e-01 -2.091488987207412720e-01
7.347337567171470241e-01 1.844138801097869873e-01 -2.096793949604034424e-01
7.352222765021982909e-01 1.849398016929626465e-01 -2.102096229791641235e-01
7.357107962872495577e-01 1.854672431945800781e-01 -2.107405811548233032e-01
7.361993160723009355e-01 1.859953999519348145e-01 -2.112707793712615967e-01
7.366878358573522023e-01 1.865243613719940186e-01 -2.118028402328491211e-01
7.371763556424034691e-01 1.870536953210830688e-01 -2.123357206583023071e-01
7.376648754274548470e-01 1.875838041305541992e-01 -2.128678411245346069e-01
7.381533952125061138e-01 1.881143450736999512e-01 -2.134008556604385376e-01
7.386419149975573806e-01 1.886455118656158447e-01 -2.139338254928588867e-01
7.391304347826086474e-01 1.891776025295257568e-01 -2.144670337438583374e-01
7.396189545676599142e-01 1.897092163562774658e-01 -2.150003314018249512e-01
7.401074743527112920e-01 1.902412623167037964e-01 -2.155354321002960205e-01
7.405959941377625588e-01 1.907738149166107178e-01 -2.160703837871551514e-01
7.410845139228138256e-01 1.913082599639892578e-01 -2.166049778461456299e-01
7.415730337078652035e-01 1.918425858020782471e-01 -2.171409130096435547e-01
7.420615534929164703e-01 1.923772543668746948e-01 -2.176764756441116333e-01
7.425500732779677371e-01 1.929121017456054688e-01 -2.182132899761199951e-01
7.430385930630190039e-01 1.934477090835571289e-01 -2.187493443489074707e-01
7.435271128480702707e-01 1.939841806888580322e-01 -2.192871123552322388e-01
7.440156326331216485e-01 1.945217102766036987e-01 -2.198251485824584961e-01
7.445041524181729153e-01 1.950592994689941406e-01 -2.203640341758728027e-01
7.449926722032241821e-01 1.955969482660293579e-01 -2.209027111530303955e-01
7.454811919882755600e-01 1.961356699466705322e-01 -2.214423418045043945e-01
7.459697117733268268e-01 1.966743916273117065e-01 -2.219815701246261597e-01
7.464582315583780936e-01 1.972140371799468994e-01 -2.225209474563598633e-01
7.469467513434293604e-01 1.977544128894805908e-01 -2.230617403984069824e-01
7.474352711284806272e-01 1.982956528663635254e-01 -2.236017584800720215e-01
7.479237909135320050e-01 1.988368034362792969e-01 -2.241430878639221191e-01
7.484123106985832719e-01 1.993792355060577393e-01 -2.246847897768020630e-01
7.489008304836345387e-01 1.999218612909317017e-01 -2.252261936664581299e-01
7.493893502686859165e-01 2.004660069942474365e-01 -2.257683277130126953e-01
7.498778700537371833e-01 2.010098993778228760e-01 -2.263118028640747070e-01
7.503663898387884501e-01 2.015542685985565186e-01 -2.268550395965576172e-01
7.508549096238397169e-01 2.020980566740036011e-01 -2.273985594511032104e-01
7.513434294088909837e-01 2.026441395282745361e-01 -2.279420346021652222e-01
7.518319491939423616e-01 2.031899690628051758e-01 -2.284867763519287109e-01
7.523204689789936284e-01 2.037370502948760986e-01 -2.290323227643966675e-01
7.528089887640448952e-01 2.042835950851440430e-01 -2.295770645141601562e-01
7.532975085490962730e-01 2.048317939043045044e-01 -2.301225364208221436e-01
7.537860283341475398e-01 2.053797841072082520e-01 -2.306686937808990479e-01
7.542745481191988066e-01 2.059284001588821411e-01 -2.312159836292266846e-01
7.547630679042500734e-01 2.064773589372634888e-01 -2.317619174718856812e-01
7.552515876893013402e-01 2.070271968841552734e-01 -2.323091924190521240e-01
7.557401074743527181e-01 2.075772285461425781e-01 -2.328566461801528931e-01
7.562286272594039849e-01 2.081273645162582397e-01 -2.334043532609939575e-01
7.567171470444552517e-01 2.086790800094604492e-01 -2.339522838592529297e-01
7.572056668295066295e-01 2.092315256595611572e-01 -2.345015108585357666e-01
7.576941866145578963e-01 2.097844332456588745e-01 -2.350512742996215820e-01
7.581827063996091631e-01 2.103373110294342041e-01 -2.356016039848327637e-01
7.586712261846604299e-01 2.108912020921707153e-01 -2.361513823270797729e-01
7.591597459697116967e-01 2.114457786083221436e-01 -2.367023378610610962e-01
7.596482657547630746e-01 2.120001763105392456e-01 -2.372534424066543579e-01
7.601367855398143414e-01 2.125556170940399170e-01 -2.378049343824386597e-01
7.606253053248656082e-01 2.131115794181823730e-01 -2.383562028408050537e-01
7.611138251099169860e-01 2.136685550212860107e-01 -2.389082014560699463e-01
7.616023448949682528e-01 2.142266035079956055e-01 -2.394604682922363281e-01
7.620908646800195196e-01 2.147845327854156494e-01 -2.400139123201370239e-01
7.625793844650707864e-01 2.153450101613998413e-01 -2.405668199062347412e-01
7.630679042501220533e-01 2.159034013748168945e-01 -2.411209940910339355e-01
7.635564240351734311e-01 2.164639830589294434e-01 -2.416750192642211914e-01
7.640449438202246979e-01 2.170260399580001831e-01 -2.422303706407546997e-01
7.645334636052759647e-01 2.175879180431365967e-01 -2.427856773138046265e-01
7.650219833903273425e-01 2.181491404771804810e-01 -2.433415502309799194e-01
7.655105031753786093e-01 2.187105268239974976e-01 -2.438983470201492310e-01
7.659990229604298762e-01 2.192735522985458374e-01 -2.444548010826110840e-01
7.664875427454811430e-01 2.198377400636672974e-01 -2.450112849473953247e-01
7.669760625305324098e-01 2.204020619392395020e-01 -2.455695718526840210e-01
7.674645823155837876e-01 2.209670990705490112e-01 -2.461278140544891357e-01
7.679531021006350544e-01 2.215321958065032959e-01 -2.466859221458435059e-01
7.684416218856863212e-01 2.220988273620605469e-01 -2.472444176673889160e-01
7.689301416707376990e-01 2.226661890745162964e-01 -2.478034049272537231e-01
7.694186614557889659e-01 2.232329696416854858e-01 -2.483633011579513550e-01
7.699071812408402327e-01 2.238008081912994385e-01 -2.489236593246459961e-01
7.703957010258914995e-01 2.243687212467193604e-01 -2.494843006134033203e-01
7.708842208109427663e-01 2.249382734298706055e-01 -2.500451803207397461e-01
7.713727405959941441e-01 2.255085259675979614e-01 -2.506053447723388672e-01
7.718612603810454109e-01 2.260791063308715820e-01 -2.511675953865051270e-01
7.723497801660966777e-01 2.266499400138854980e-01 -2.517298161983489990e-01
7.728382999511480556e-01 2.272207885980606079e-01 -2.522928118705749512e-01
7.733268197361993224e-01 2.277928441762924194e-01 -2.528560757637023926e-01
7.738153395212505892e-01 2.283657193183898926e-01 -2.534193694591522217e-01
7.743038593063018560e-01 2.289389818906784058e-01 -2.539829313755035400e-01
7.747923790913531228e-01 2.295137941837310791e-01 -2.545465826988220215e-01
7.752808988764045006e-01 2.300886660814285278e-01 -2.551109194755554199e-01
7.757694186614557674e-01 2.306641340255737305e-01 -2.556759119033813477e-01
7.762579384465070342e-01 2.312399446964263916e-01 -2.562411129474639893e-01
7.767464582315584121e-01 2.318165451288223267e-01 -2.568077743053436279e-01
7.772349780166096789e-01 2.323935031890869141e-01 -2.573739886283874512e-01
7.777234978016609457e-01 2.329714596271514893e-01 -2.579413354396820068e-01
7.782120175867122125e-01 2.335502058267593384e-01 -2.585087716579437256e-01
7.787005373717634793e-01 2.341287136077880859e-01 -2.590766549110412598e-01
7.791890571568148571e-01 2.347085624933242798e-01 -2.596452236175537109e-01
7.796775769418661239e-01 2.352883815765380859e-01 -2.602145373821258545e-01
7.801660967269173907e-01 2.358693778514862061e-01 -2.607833743095397949e-01
7.806546165119687686e-01 2.364507019519805908e-01 -2.613530158996582031e-01
7.811431362970200354e-01 2.370329052209854126e-01 -2.619238495826721191e-01
7.816316560820713022e-01 2.376159280538558960e-01 -2.624940276145935059e-01
7.821201758671225690e-01 2.381992936134338379e-01 -2.630647420883178711e-01
7.826086956521738358e-01 2.387834191322326660e-01 -2.636352777481079102e-01
7.830972154372252136e-01 2.393679618835449219e-01 -2.642067372798919678e-01
7.835857352222764804e-01 2.399533241987228394e-01 -2.647794485092163086e-01
7.840742550073277473e-01 2.405391782522201538e-01 -2.653518021106719971e-01
7.845627747923791251e-01 2.411254644393920898e-01 -2.659240663051605225e-01
7.850512945774303919e-01 2.417124211788177490e-01 -2.664975225925445557e-01
7.855398143624816587e-01 2.423002123832702637e-01 -2.670720219612121582e-01
7.860283341475329255e-01 2.428889274597167969e-01 -2.676456868648529053e-01
7.865168539325841923e-01 2.434772849082946777e-01 -2.682217061519622803e-01
7.870053737176355702e-01 2.440671473741531372e-01 -2.687972187995910645e-01
7.874938935026868370e-01 2.446576952934265137e-01 -2.693726420402526855e-01
7.879824132877381038e-01 2.452483773231506348e-01 -2.699488997459411621e-01
7.884709330727894816e-01 2.458405345678329468e-01 -2.705255448818206787e-01
7.889594528578407484e-01 2.464334368705749512e-01 -2.711029052734375000e-01
7.894479726428920152e-01 2.470267564058303833e-01 -2.716816365718841553e-01
7.899364924279432820e-01 2.476201802492141724e-01 -2.722588777542114258e-01
7.904250122129945488e-01 2.482139915227890015e-01 -2.728378474712371826e-01
7.909135319980459267e-01 2.488085031509399414e-01 -2.734175622463226318e-01
7.914020517830971935e-01 2.494035810232162476e-01 -2.739967703819274902e-01
7.918905715681484603e-01 2.499991357326507568e-01 -2.745768129825592041e-01
7.923790913531998381e-01 2.505971491336822510e-01 -2.751573026180267334e-01
7.928676111382511049e-01 2.511949241161346436e-01 -2.757379114627838135e-01
7.933561309233023717e-01 2.517931461334228516e-01 -2.763184607028961182e-01
7.938446507083536385e-01 2.523915171623229980e-01 -2.769006490707397461e-01
7.943331704934049053e-01 2.529914379119873047e-01 -2.774823307991027832e-01
7.948216902784562832e-01 2.535919547080993652e-01 -2.780648469924926758e-01
7.953102100635075500e-01 2.541928589344024658e-01 -2.786478698253631592e-01
7.957987298485588168e-01 2.547938227653503418e-01 -2.792319059371948242e-01
7.962872496336101946e-01 2.553972303867340088e-01 -2.798156142234802246e-01
7.967757694186614614e-01 2.559993267059326172e-01 -2.804005742073059082e-01
7.972642892037127282e-01 2.566031813621520996e-01 -2.809843719005584717e-01
7.977528089887639950e-01 2.572076022624969482e-01 -2.815693616867065430e-01
7.982413287738152619e-01 2.578125298023223877e-01 -2.821554541587829590e-01
7.987298485588666397e-01 2.584179341793060303e-01 -2.827417254447937012e-01
7.992183683439179065e-01 2.590241730213165283e-01 -2.833289206027984619e-01
7.997068881289691733e-01 2.596315145492553711e-01 -2.839159369468688965e-01
8.001954079140205511e-01 2.602383792400360107e-01 -2.845038175582885742e-01
8.006839276990718179e-01 2.608468532562255859e-01 -2.850917279720306396e-01
8.011724474841230847e-01 2.614558637142181396e-01 -2.856803238391876221e-01
8.016609672691743516e-01 2.620655894279479980e-01 -2.862702608108520508e-01
8.021494870542256184e-01 2.626756429672241211e-01 -2.868592441082000732e-01
8.026380068392769962e-01 2.632863521575927734e-01 -2.874496877193450928e-01
8.031265266243282630e-01 2.638975083827972412e-01 -2.880400419235229492e-01
8.036150464093795298e-01 2.645090818405151367e-01 -2.886306345462799072e-01
8.041035661944309076e-01 2.651222050189971924e-01 -2.892217934131622314e-01
8.045920859794821745e-01 2.657357454299926758e-01 -2.898136973381042480e-01
8.050806057645334413e-01 2.663504779338836670e-01 -2.904059588909149170e-01
8.055691255495847081e-01 2.669651508331298828e-01 -2.909981310367584229e-01
8.060576453346359749e-01 2.675809264183044434e-01 -2.915906012058258057e-01
8.065461651196873527e-01 2.681977748870849609e-01 -2.921840846538543701e-01
8.070346849047386195e-01 2.688151001930236816e-01 -2.927778959274291992e-01
8.075232046897898863e-01 2.694324851036071777e-01 -2.933725118637084961e-01
8.080117244748412642e-01 2.700509428977966309e-01 -2.939673066139221191e-01
8.085002442598925310e-01 2.706688940525054932e-01 -2.945626080036163330e-01
8.089887640449437978e-01 2.712882757186889648e-01 -2.951585650444030762e-01
8.094772838299950646e-01 2.719088494777679443e-01 -2.957544922828674316e-01
8.099658036150463314e-01 2.725293934345245361e-01 -2.963516116142272949e-01
8.104543234000977092e-01 2.731513679027557373e-01 -2.969482243061065674e-01
8.109428431851489760e-01 2.737733721733093262e-01 -2.975463867187500000e-01
8.114313629702002428e-01 2.743961215019226074e-01 -2.981445193290710449e-01
8.119198827552516207e-01 2.750194370746612549e-01 -2.987431585788726807e-01
8.124084025403028875e-01 2.756444513797760010e-01 -2.993419766426086426e-01
8.128969223253541543e-01 2.762694954872131348e-01 -2.999418675899505615e-01
8.133854421104054211e-01 2.768960893154144287e-01 -3.005423843860626221e-01
8.138739618954566879e-01 2.775229811668395996e-01 -3.011428415775299072e-01
8.143624816805080657e-01 2.781503200531005859e-01 -3.017441034317016602e-01
8.148510014655593325e-01 2.787779569625854492e-01 -3.023462891578674316e-01
8.153395212506105993e-01 2.794067263603210449e-01 -3.029483854770660400e-01
8.158280410356619772e-01 2.800360918045043945e-01 -3.035513162612915039e-01
8.163165608207132440e-01 2.806663811206817627e-01 -3.041552901268005371e-01
8.168050806057645108e-01 2.812972366809844971e-01 -3.047590851783752441e-01
8.172936003908157776e-01 2.819284498691558838e-01 -3.053632676601409912e-01
8.177821201758670444e-01 2.825607657432556152e-01 -3.059684932231903076e-01
8.182706399609184222e-01 2.831935286521911621e-01 -3.065731227397918701e-01
8.187591597459696890e-01 2.838274836540222168e-01 -3.071781694889068604e-01
8.192476795310209559e-01 2.844614982604980469e-01 -3.077846169471740723e-01
8.197361993160723337e-01 2.850961685180664062e-01 -3.083902895450592041e-01
8.202247191011236005e-01 2.857313752174377441e-01 -3.089976310729980469e-01
8.207132388861748673e-01 2.863685786724090576e-01 -3.096046745777130127e-01
8.212017586712261341e-01 2.870059013366699219e-01 -3.102136552333831787e-01
8.216902784562774009e-01 2.876437604427337646e-01 -3.108221888542175293e-01
8.221787982413287788e-01 2.882811129093170166e-01 -3.114304244518280029e-01
8.226673180263800456e-01 2.889207005500793457e-01 -3.120401203632354736e-01
8.231558378114313124e-01 2.895605564117431641e-01 -3.126501739025115967e-01
8.236443575964826902e-01 2.902001738548278809e-01 -3.132615685462951660e-01
8.241328773815339570e-01 2.908417284488677979e-01 -3.138716816902160645e-01
8.246213971665852238e-01 2.914837896823883057e-01 -3.144832253456115723e-01
8.251099169516364906e-01 2.921264171600341797e-01 -3.150948286056518555e-01
8.255984367366877574e-01 2.927697896957397461e-01 -3.157064914703369141e-01
8.260869565217391353e-01 2.934141457080841064e-01 -3.163190484046936035e-01
8.265754763067904021e-01 2.940583825111389160e-01 -3.169320523738861084e-01
8.270639960918416689e-01 2.947042286396026611e-01 -3.175459504127502441e-01
8.275525158768930467e-01 2.953508794307708740e-01 -3.181591928005218506e-01
8.280410356619443135e-01 2.959983646869659424e-01 -3.187732398509979248e-01
8.285295554469955803e-01 2.966463863849639893e-01 -3.193889260292053223e-01
8.290180752320468471e-01 2.972953319549560547e-01 -3.200054466724395752e-01
8.295065950170981139e-01 2.979440093040466309e-01 -3.206212520599365234e-01
8.299951148021494918e-01 2.985943257808685303e-01 -3.212365508079528809e-01
8.304836345872007586e-01 2.992447614669799805e-01 -3.218535184860229492e-01
8.309721543722520254e-01 2.998965978622436523e-01 -3.224713802337646484e-01
8.314606741573034032e-01 3.005496859550476074e-01 -3.230893015861511230e-01
8.319491939423546700e-01 3.012032508850097656e-01 -3.237076401710510254e-01
8.324377137274059368e-01 3.018572330474853516e-01 -3.243250250816345215e-01
8.329262335124572036e-01 3.025115132331848145e-01 -3.249439001083374023e-01
8.334147532975084705e-01 3.031666874885559082e-01 -3.255627155303955078e-01
8.339032730825598483e-01 3.038222491741180420e-01 -3.261832594871520996e-01
8.343917928676111151e-01 3.044797480106353760e-01 -3.268035948276519775e-01
8.348803126526623819e-01 3.051377534866333008e-01 -3.274238109588623047e-01
8.353688324377137597e-01 3.057962059974670410e-01 -3.280445635318756104e-01
8.358573522227650265e-01 3.064548671245574951e-01 -3.286655247211456299e-01
8.363458720078162933e-01 3.071145713329315186e-01 -3.292862176895141602e-01
8.368343917928675602e-01 3.077754676342010498e-01 -3.299089074134826660e-01
8.373229115779188270e-01 3.084373772144317627e-01 -3.305306434631347656e-01
8.378114313629702048e-01 3.090997934341430664e-01 -3.311541676521301270e-01
8.382999511480214716e-01 3.097623288631439209e-01 -3.317773640155792236e-01
8.387884709330727384e-01 3.104259669780731201e-01 -3.324012458324432373e-01
8.392769907181241162e-01 3.110910058021545410e-01 -3.330255746841430664e-01
8.397655105031753831e-01 3.117564320564270020e-01 -3.336496353149414062e-01
8.402540302882266499e-01 3.124226033687591553e-01 -3.342742919921875000e-01
8.407425500732779167e-01 3.130904138088226318e-01 -3.348997533321380615e-01
8.412310698583291835e-01 3.137579560279846191e-01 -3.355246484279632568e-01
8.417195896433805613e-01 3.144258856773376465e-01 -3.361491858959197998e-01
8.422081094284318281e-01 3.150946199893951416e-01 -3.367755413055419922e-01
8.426966292134830949e-01 3.157660067081451416e-01 -3.374017477035522461e-01
8.431851489985344728e-01 3.164371550083160400e-01 -3.380275368690490723e-01
8.436736687835857396e-01 3.171089589595794678e-01 -3.386541008949279785e-01
8.441621885686370064e-01 3.177821338176727295e-01 -3.392816781997680664e-01
8.446507083536882732e-01 3.184569478034973145e-01 -3.399080336093902588e-01
8.451392281387395400e-01 3.191315531730651855e-01 -3.405348956584930420e-01
8.456277479237909178e-01 3.198071718215942383e-01 -3.411623239517211914e-01
8.461162677088421846e-01 3.204835653305053711e-01 -3.417900800704956055e-01
8.466047874938934514e-01 3.211602270603179932e-01 -3.424184918403625488e-01
8.470933072789448293e-01 3.218381404876708984e-01 -3.430470526218414307e-01
8.475818270639960961e-01 3.225179910659790039e-01 -3.436750173568725586e-01
8.480703468490473629e-01 3.231981098651885986e-01 -3.443038165569305420e-01
8.485588666340986297e-01 3.238796591758728027e-01 -3.449322283267974854e-01
8.490473864191498965e-01 3.245609402656555176e-01 -3.455612659454345703e-01
8.495359062042012743e-01 3.252430260181427002e-01 -3.461908996105194092e-01
8.500244259892525411e-01 3.259262442588806152e-01 -3.468199074268341064e-01
8.505129457743038079e-01 3.266095519065856934e-01 -3.474493026733398438e-01
8.510014655593551858e-01 3.272942006587982178e-01 -3.480786383152008057e-01
8.514899853444064526e-01 3.279809355735778809e-01 -3.487082123756408691e-01
8.519785051294577194e-01 3.286682069301605225e-01 -3.493375182151794434e-01
8.524670249145089862e-01 3.293563425540924072e-01 -3.499670028686523438e-01
8.529555446995602530e-01 3.300463557243347168e-01 -3.505965471267700195e-01
8.534440644846116308e-01 3.307352066040039062e-01 -3.512256145477294922e-01
8.539325842696628976e-01 3.314259648323059082e-01 -3.518546819686889648e-01
8.544211040547141645e-01 3.321170508861541748e-01 -3.524837195873260498e-01
8.549096238397655423e-01 3.328102827072143555e-01 -3.531125485897064209e-01
8.553981436248168091e-01 3.335043787956237793e-01 -3.537419140338897705e-01
8.558866634098680759e-01 3.341983258724212646e-01 -3.543706238269805908e-01
8.563751831949193427e-01 3.348937332630157471e-01 -3.550003767013549805e-01
8.568637029799706095e-01 3.355905413627624512e-01 -3.556285798549652100e-01
8.573522227650219873e-01 3.362881541252136230e-01 -3.562570214271545410e-01
8.578407425500732542e-01 3.369855284690856934e-01 -3.568850755691528320e-01
8.583292623351245210e-01 3.376846909523010254e-01 -3.575128316879272461e-01
8.588177821201758988e-01 3.383855521678924561e-01 -3.581414818763732910e-01
8.593063019052271656e-01 3.390874266624450684e-01 -3.587682247161865234e-01
8.597948216902784324e-01 3.397897183895111084e-01 -3.593961596488952637e-01
8.602833414753296992e-01 3.404933512210845947e-01 -3.600225448608398438e-01
8.607718612603809660e-01 3.411996066570281982e-01 -3.606486022472381592e-01
8.612603810454323439e-01 3.419053852558135986e-01 -3.612749278545379639e-01
8.617489008304836107e-01 3.426121175289154053e-01 -3.618994653224945068e-01
8.622374206155348775e-01 3.433205485343933105e-01 -3.625246286392211914e-01
8.627259404005862553e-01 3.440297842025756836e-01 -3.631491959095001221e-01
8.632144601856375221e-01 3.447404503822326660e-01 -3.637732267379760742e-01
8.637029799706887889e-01 3.454512953758239746e-01 -3.643966913223266602e-01
8.641914997557400557e-01 3.461638689041137695e-01 -3.650196194648742676e-01
8.646800195407913225e-01 3.468773365020751953e-01 -3.656415343284606934e-01
8.651685393258427004e-01 3.475899696350097656e-01 -3.662654459476470947e-01
8.656570591108939672e-01 3.483068943023681641e-01 -3.668865263462066650e-01
8.661455788959452340e-01 3.490228950977325439e-01 -3.675073981285095215e-01
8.666340986809966118e-01 3.497401177883148193e-01 -3.681269586086273193e-01
8.671226184660478786e-01 3.504579961299896240e-01 -3.687476813793182373e-01
8.676111382510991454e-01 3.511766791343688965e-01 -3.693663477897644043e-01
8.680996580361504122e-01 3.518980443477630615e-01 -3.699852824211120605e-01
8.685881778212016791e-01 3.526191115379333496e-01 -3.706017732620239258e-01
8.690766976062530569e-01 3.533426225185394287e-01 -3.712184429168701172e-01
8.695652173913043237e-01 3.540671467781066895e-01 -3.718340694904327393e-01
8.700537371763555905e-01 3.547927141189575195e-01 -3.724493980407714844e-01
8.705422569614069683e-01 3.555192351341247559e-01 -3.730626702308654785e-01
8.710307767464582351e-01 3.562474548816680908e-01 -3.736760914325714111e-01
8.715192965315095019e-01 3.569756746292114258e-01 -3.742885589599609375e-01
8.720078163165607688e-01 3.577059209346771240e-01 -3.748996257781982422e-01
8.724963361016120356e-01 3.584363460540771484e-01 -3.755102157592773438e-01
8.729848558866634134e-01 3.591690957546234131e-01 -3.761195838451385498e-01
8.734733756717146802e-01 3.599019050598144531e-01 -3.767281472682952881e-01
8.739618954567659470e-01 3.606361746788024902e-01 -3.773352801799774170e-01
8.744504152418173248e-01 3.613712191581726074e-01 -3.779412508010864258e-01
8.749389350268685916e-01 3.621076941490173340e-01 -3.785464167594909668e-01
8.754274548119198585e-01 3.628447353839874268e-01 -3.791493773460388184e-01
8.759159745969711253e-01 3.635836839675903320e-01 -3.797518610954284668e-01
8.764044943820223921e-01 3.643240928649902344e-01 -3.803530037403106689e-01
8.768930141670737699e-01 3.650653660297393799e-01 -3.809527754783630371e-01
8.773815339521250367e-01 3.658080697059631348e-01 -3.815517127513885498e-01
8.778700537371763035e-01 3.665519356727600098e-01 -3.821491897106170654e-01
8.783585735222276814e-01 3.672970533370971680e-01 -3.827461302280426025e-01
8.788470933072789482e-01 3.680420219898223877e-01 -3.833409547805786133e-01
8.793356130923302150e-01 3.687888979911804199e-01 -3.839353919029235840e-01
8.798241328773814818e-01 3.695370554924011230e-01 -3.845274746417999268e-01
8.803126526624327486e-01 3.702862262725830078e-01 -3.851194679737091064e-01
8.808011724474841264e-01 3.710367977619171143e-01 -3.857086896896362305e-01
8.812896922325353932e-01 3.717877268791198730e-01 -3.862960934638977051e-01
8.817782120175866600e-01 3.725391924381256104e-01 -3.868834972381591797e-01
8.822667318026380379e-01 3.732926845550537109e-01 -3.874683976173400879e-01
8.827552515876893047e-01 3.740473985671997070e-01 -3.880529105663299561e-01
8.832437713727405715e-01 3.748027980327606201e-01 -3.886362612247467041e-01
8.837322911577918383e-01 3.755593597888946533e-01 -3.892184793949127197e-01
8.842208109428431051e-01 3.763173520565032959e-01 -3.897988200187683105e-01
8.847093307278944829e-01 3.770761191844940186e-01 -3.903786838054656982e-01
8.851978505129457497e-01 3.778368532657623291e-01 -3.909567296504974365e-01
8.856863702979970165e-01 3.785964250564575195e-01 -3.915338218212127686e-01
8.861748900830483944e-01 3.793576061725616455e-01 -3.921087384223937988e-01
8.866634098680996612e-01 3.801201283931732178e-01 -3.926837444305419922e-01
8.871519296531509280e-01 3.808840811252593994e-01 -3.932572901248931885e-01
8.876404494382021948e-01 3.816484808921813965e-01 -3.938296437263488770e-01
8.881289692232534616e-01 3.824140131473541260e-01 -3.944019675254821777e-01
8.886174890083048394e-01 3.831799030303955078e-01 -3.949725627899169922e-01
8.891060087933561062e-01 3.839477896690368652e-01 -3.955419063568115234e-01
8.895945285784073731e-01 3.847156167030334473e-01 -3.961116671562194824e-01
8.900830483634587509e-01 3.854841291904449463e-01 -3.966795802116394043e-01
8.905715681485100177e-01 3.862535357475280762e-01 -3.972461819648742676e-01
8.910600879335612845e-01 3.870240449905395508e-01 -3.978129029273986816e-01
8.915486077186125513e-01 3.877955079078674316e-01 -3.983795046806335449e-01
8.920371275036638181e-01 3.885672688484191895e-01 -3.989440202713012695e-01
8.925256472887151959e-01 3.893401622772216797e-01 -3.995101153850555420e-01
8.930141670737664628e-01 3.901133537292480469e-01 -4.000748693943023682e-01
8.935026868588177296e-01 3.908879756927490234e-01 -4.006394445896148682e-01
8.939912066438691074e-01 3.916629552841186523e-01 -4.012031555175781250e-01
8.944797264289203742e-01 3.924387097358703613e-01 -4.017678201198577881e-01
8.949682462139716410e-01 3.932135701179504395e-01 -4.023331105709075928e-01
8.954567659990229078e-01 3.939899802207946777e-01 -4.028992354869842529e-01
8.959452857840741746e-01 3.947663605213165283e-01 -4.034648537635803223e-01
8.964338055691255525e-01 3.955442309379577637e-01 -4.040313959121704102e-01
8.969223253541768193e-01 3.963221609592437744e-01 -4.045994579792022705e-01
8.974108451392280861e-01 3.971006274223327637e-01 -4.051676094532012939e-01
8.978993649242794639e-01 3.978786170482635498e-01 -4.057372212409973145e-01
8.983878847093307307e-01 3.986564576625823975e-01 -4.063096642494201660e-01
8.988764044943819975e-01 3.994342684745788574e-01 -4.068832099437713623e-01
8.993649242794332643e-01 4.002122879028320312e-01 -4.074589908123016357e-01
8.998534440644845311e-01 4.009913206100463867e-01 -4.080379009246826172e-01
9.003419638495359090e-01 4.017719030380249023e-01 -4.086180329322814941e-01
9.008304836345871758e-01 4.025511145591735840e-01 -4.092006683349609375e-01
9.013190034196384426e-01 4.033301770687103271e-01 -4.097870588302612305e-01
9.018075232046898204e-01 4.041093587875366211e-01 -4.103758931159973145e-01
9.022960429897410872e-01 4.048885703086853027e-01 -4.109695255756378174e-01
9.027845627747923540e-01 4.056656658649444580e-01 -4.115657806396484375e-01
9.032730825598436208e-01 4.064435064792633057e-01 -4.121664762496948242e-01
9.037616023448948877e-01 4.072219133377075195e-01 -4.127721190452575684e-01
9.042501221299462655e-01 4.079994261264801025e-01 -4.133835732936859131e-01
9.047386419149975323e-01 4.087765812873840332e-01 -4.140007197856903076e-01
9.052271617000487991e-01 4.095536172389984131e-01 -4.146234989166259766e-01
9.057156814851001769e-01 4.103296697139739990e-01 -4.152507185935974121e-01
9.062042012701514437e-01 4.111042916774749756e-01 -4.158872365951538086e-01
9.066927210552027105e-01 4.118780791759490967e-01 -4.165298938751220703e-01
9.071812408402539774e-01 4.126505255699157715e-01 -4.171800315380096436e-01
9.076697606253052442e-01 4.134226143360137939e-01 -4.178389906883239746e-01
9.081582804103566220e-01 4.141938984394073486e-01 -4.185061454772949219e-01
9.086468001954078888e-01 4.149635136127471924e-01 -4.191820025444030762e-01
9.091353199804591556e-01 4.157319962978363037e-01 -4.198673367500305176e-01
9.096238397655105334e-01 4.164986610412597656e-01 -4.205631017684936523e-01
9.101123595505618002e-01 4.172652661800384521e-01 -4.212693572044372559e-01
9.106008793356130671e-01 4.180291593074798584e-01 -4.219879508018493652e-01
9.110893991206643339e-01 4.187918901443481445e-01 -4.227177798748016357e-01
9.115779189057156007e-01 4.195538759231567383e-01 -4.234595596790313721e-01
9.120664386907669785e-01 4.203133285045623779e-01 -4.242140054702758789e-01
9.125549584758182453e-01 4.210711121559143066e-01 -4.249822497367858887e-01
9.130434782608695121e-01 4.218256771564483643e-01 -4.257657527923583984e-01
9.135319980459208900e-01 4.225794672966003418e-01 -4.265632927417755127e-01
9.140205178309721568e-01 4.233308136463165283e-01 -4.273771643638610840e-01
9.145090376160234236e-01 4.240800142288208008e-01 -4.282068610191345215e-01
9.149975574010746904e-01 4.248264431953430176e-01 -4.290537238121032715e-01
9.154860771861259572e-01 4.255704283714294434e-01 -4.299196600914001465e-01
9.159745969711773350e-01 4.263124465942382812e-01 -4.308029711246490479e-01
9.164631167562286018e-01 4.270507693290710449e-01 -4.317061305046081543e-01
9.169516365412798686e-01 4.277863800525665283e-01 -4.326278567314147949e-01
9.174401563263312465e-01 4.285182058811187744e-01 -4.335705637931823730e-01
9.179286761113825133e-01 4.292470812797546387e-01 -4.345352947711944580e-01
9.184171958964337801e-01 4.299729764461517334e-01 -4.355212450027465820e-01
9.189057156814850469e-01 4.306952953338623047e-01 -4.365293383598327637e-01
9.193942354665363137e-01 4.314142167568206787e-01 -4.375624954700469971e-01
9.198827552515876915e-01 4.321290552616119385e-01 -4.386195540428161621e-01
9.203712750366389583e-01 4.328401088714599609e-01 -4.397015571594238281e-01
9.208597948216902251e-01 4.335470795631408691e-01 -4.408097565174102783e-01
9.213483146067416030e-01 4.342510104179382324e-01 -4.419438838958740234e-01
9.218368343917928698e-01 4.349492192268371582e-01 -4.431056976318359375e-01
9.223253541768441366e-01 4.356442093849182129e-01 -4.442958533763885498e-01
9.228138739618954034e-01 4.363346397876739502e-01 -4.455134272575378418e-01
9.233023937469466702e-01 4.370202422142028809e-01 -4.467598795890808105e-01
9.237909135319980480e-01 4.376997053623199463e-01 -4.480356574058532715e-01
9.242794333170493148e-01 4.383748173713684082e-01 -4.493435025215148926e-01
9.247679531021005817e-01 4.390449821949005127e-01 -4.506818652153015137e-01
9.252564728871519595e-01 4.397093951702117920e-01 -4.520515799522399902e-01
9.257449926722032263e-01 4.403686523437500000e-01 -4.534532129764556885e-01
9.262335124572544931e-01 4.410218000411987305e-01 -4.548875093460083008e-01
9.267220322423057599e-01 4.416698813438415527e-01 -4.563554525375366211e-01
9.272105520273570267e-01 4.423114955425262451e-01 -4.578551352024078369e-01
9.276990718124084045e-01 4.429462850093841553e-01 -4.593885242938995361e-01
9.281875915974596714e-01 4.435769915580749512e-01 -4.609560668468475342e-01
9.286761113825109382e-01 4.442001581192016602e-01 -4.625577330589294434e-01
9.291646311675623160e-01 4.448168873786926270e-01 -4.641925990581512451e-01
9.296531509526135828e-01 4.454258680343627930e-01 -4.658630490303039551e-01
9.301416707376648496e-01 4.460279941558837891e-01 -4.675678610801696777e-01
9.306301905227161164e-01 4.466228485107421875e-01 -4.693068265914916992e-01
9.311187103077673832e-01 4.472107291221618652e-01 -4.710804224014282227e-01
9.316072300928187611e-01 4.477905631065368652e-01 -4.728884994983673096e-01
9.320957498778700279e-01 4.483629763126373291e-01 -4.747309684753417969e-01
9.325842696629212947e-01 4.489273130893707275e-01 -4.766047000885009766e-01
9.330727894479726725e-01 4.494842588901519775e-01 -4.785119295120239258e-01
9.335613092330239393e-01 4.500331282615661621e-01 -4.804522395133972168e-01
9.340498290180752061e-01 4.505734443664550781e-01 -4.824232459068298340e-01
9.345383488031264729e-01 4.511045813560485840e-01 -4.844242632389068604e-01
9.350268685881777397e-01 4.516273140907287598e-01 -4.864561557769775391e-01
9.355153883732291176e-01 4.521397948265075684e-01 -4.885168075561523438e-01
9.360039081582803844e-01 4.526436328887939453e-01 -4.906047582626342773e-01
9.364924279433316512e-01 4.531373977661132812e-01 -4.927178919315338135e-01
9.369809477283830290e-01 4.536226689815521240e-01 -4.948565959930419922e-01
9.374694675134342958e-01 4.540976583957672119e-01 -4.970189630985260010e-01
9.379579872984855626e-01 4.545623660087585449e-01 -4.992016553878784180e-01
9.384465070835368294e-01 4.550177454948425293e-01 -5.014055371284484863e-01
9.389350268685880962e-01 4.554623365402221680e-01 -5.036259889602661133e-01
9.394235466536394741e-01 4.558968544006347656e-01 -5.058609247207641602e-01
9.399120664386907409e-01 4.563203752040863037e-01 -5.081084370613098145e-01
9.404005862237420077e-01 4.567319154739379883e-01 -5.103675127029418945e-01
9.408891060087933855e-01 4.571334719657897949e-01 -5.126342773437500000e-01
9.413776257938446523e-01 4.575229883193969727e-01 -5.149049162864685059e-01
9.418661455788959191e-01 4.579012393951416016e-01 -5.171784162521362305e-01
9.423546653639471860e-01 4.582683444023132324e-01 -5.194498300552368164e-01
9.428431851489984528e-01 4.586224257946014404e-01 -5.217176079750061035e-01
9.433317049340498306e-01 4.589639604091644287e-01 -5.239762067794799805e-01
9.438202247191010974e-01 4.592954516410827637e-01 -5.262237787246704102e-01
9.443087445041523642e-01 4.596130847930908203e-01 -5.284548401832580566e-01
9.447972642892037420e-01 4.599190950393676758e-01 -5.306659936904907227e-01
9.452857840742550088e-01 4.602116644382476807e-01 -5.328533649444580078e-01
9.457743038593062757e-01 4.604919552803039551e-01 -5.350124239921569824e-01
9.462628236443575425e-01 4.607587456703186035e-01 -5.371386408805847168e-01
9.467513434294088093e-01 4.610124826431274414e-01 -5.392282009124755859e-01
9.472398632144601871e-01 4.612535834312438965e-01 -5.412747859954833984e-01
9.477283829995114539e-01 4.614807665348052979e-01 -5.432748198509216309e-01
9.482169027845627207e-01 4.616948962211608887e-01 -5.452210903167724609e-01
9.487054225696140985e-01 4.618949294090270996e-01 -5.471099019050598145e-01
9.491939423546653654e-01 4.620809853076934814e-01 -5.489349365234375000e-01
9.496824621397166322e-01 4.622533321380615234e-01 -5.506912469863891602e-01
9.501709819247678990e-01 4.624117910861968994e-01 -5.523745417594909668e-01
9.506595017098191658e-01 4.625575542449951172e-01 -5.539771318435668945e-01
9.511480214948705436e-01 4.626894593238830566e-01 -5.554935336112976074e-01
9.516365412799218104e-01 4.628075659275054932e-01 -5.569177269935607910e-01
9.521250610649730772e-01 4.629132151603698730e-01 -5.582455396652221680e-01
9.526135808500244551e-01 4.630051553249359131e-01 -5.594690442085266113e-01
9.531021006350757219e-01 4.630835056304931641e-01 -5.605822801589965820e-01
9.535906204201269887e-01 4.631494879722595215e-01 -5.615805983543395996e-01
9.540791402051782555e-01 4.632018506526947021e-01 -5.624549984931945801e-01
9.545676599902295223e-01 4.632418155670166016e-01 -5.632007718086242676e-01
9.550561797752809001e-01 4.632704854011535645e-01 -5.638127326965332031e-01
9.555446995603321669e-01 4.632876515388488770e-01 -5.642839074134826660e-01
9.560332193453834337e-01 4.632942676544189453e-01 -5.646090507507324219e-01
9.565217391304348116e-01 4.632894396781921387e-01 -5.647807121276855469e-01
9.570102589154860784e-01 4.632754325866699219e-01 -5.647940635681152344e-01
9.574987787005373452e-01 4.632524847984313965e-01 -5.646415948867797852e-01
9.579872984855886120e-01 4.632204771041870117e-01 -5.643186569213867188e-01
9.584758182706398788e-01 4.631814658641815186e-01 -5.638204813003540039e-01
9.589643380556912566e-01 4.631374478340148926e-01 -5.631415843963623047e-01
9.594528578407425234e-01 4.630891680717468262e-01 -5.622743368148803711e-01
9.599413776257937903e-01 4.630371630191802979e-01 -5.612161159515380859e-01
9.604298974108451681e-01 4.629833102226257324e-01 -5.599607825279235840e-01
9.609184171958964349e-01 4.629302024841308594e-01 -5.585033893585205078e-01
9.614069369809477017e-01 4.628781676292419434e-01 -5.568399429321289062e-01
9.618954567659989685e-01 4.628311395645141602e-01 -5.549653768539428711e-01
9.623839765510502353e-01 4.627913236618041992e-01 -5.528768301010131836e-01
9.628724963361016131e-01 4.627594947814941406e-01 -5.505709052085876465e-01
9.633610161211528800e-01 4.627395272254943848e-01 -5.480437874794006348e-01
9.638495359062041468e-01 4.627336561679840088e-01 -5.452911853790283203e-01
9.643380556912555246e-01 4.627462923526763916e-01 -5.423122644424438477e-01
9.648265754763067914e-01 4.627800285816192627e-01 -5.391021966934204102e-01
9.653150952613580582e-01 4.628381729125976562e-01 -5.356624126434326172e-01
9.658036150464093250e-01 4.629265666007995605e-01 -5.319872498512268066e-01
9.662921348314605918e-01 4.630488157272338867e-01 -5.280796289443969727e-01
9.667806546165119697e-01 4.632087349891662598e-01 -5.239363908767700195e-01
9.672691744015632365e-01 4.634121060371398926e-01 -5.195574760437011719e-01
9.677576941866145033e-01 4.636661708354949951e-01 -5.149427652359008789e-01
9.682462139716658811e-01 4.639748036861419678e-01 -5.100936889648437500e-01
9.687347337567171479e-01 4.643446505069732666e-01 -5.050099492073059082e-01
9.692232535417684147e-01 4.647821485996246338e-01 -4.996933341026306152e-01
9.697117733268196815e-01 4.652944207191467285e-01 -4.941451251506805420e-01
9.702002931118709483e-01 4.658885300159454346e-01 -4.883685708045959473e-01
9.706888128969223262e-01 4.665727019309997559e-01 -4.823650717735290527e-01
9.711773326819735930e-01 4.673549830913543701e-01 -4.761387705802917480e-01
9.716658524670248598e-01 4.682449102401733398e-01 -4.696932733058929443e-01
9.721543722520762376e-01 4.692507982254028320e-01 -4.630324244499206543e-01
9.726428920371275044e-01 4.703816175460815430e-01 -4.561602771282196045e-01
9.731314118221787712e-01 4.716485738754272461e-01 -4.490817785263061523e-01
9.736199316072300380e-01 4.730611741542816162e-01 -4.418021142482757568e-01
9.741084513922813048e-01 4.746291041374206543e-01 -4.343276619911193848e-01
9.745969711773326827e-01 4.763656556606292725e-01 -4.266657233238220215e-01
9.750854909623839495e-01 4.782810509204864502e-01 -4.188215732574462891e-01
9.755740107474352163e-01 4.803873598575592041e-01 -4.108016490936279297e-01
9.760625305324865941e-01 4.826972186565399170e-01 -4.026141762733459473e-01
9.765510503175378609e-01 4.852217733860015869e-01 -3.942671716213226318e-01
9.770395701025891277e-01 4.879756569862365723e-01 -3.857692480087280273e-01
9.775280898876403946e-01 4.909687936305999756e-01 -3.771292567253112793e-01
9.780166096726916614e-01 4.942168295383453369e-01 -3.683544397354125977e-01
9.785051294577430392e-01 4.977306127548217773e-01 -3.594542145729064941e-01
9.789936492427943060e-01 5.015246868133544922e-01 -3.504390716552734375e-01
9.794821690278455728e-01 5.056125521659851074e-01 -3.413183689117431641e-01
9.799706888128969506e-01 5.100064873695373535e-01 -3.321015536785125732e-01
9.804592085979482174e-01 5.147204399108886719e-01 -3.228000402450561523e-01
9.809477283829994843e-01 5.197652578353881836e-01 -3.134220540523529053e-01
9.814362481680507511e-01 5.251550078392028809e-01 -3.039800524711608887e-01
9.819247679531020179e-01 5.309022068977355957e-01 -2.944837808609008789e-01
9.824132877381533957e-01 5.370164513587951660e-01 -2.849444448947906494e-01
9.829018075232046625e-01 5.435103774070739746e-01 -2.753737270832061768e-01
9.833903273082559293e-01 5.503935813903808594e-01 -2.657811343669891357e-01
9.838788470933073071e-01 5.576762557029724121e-01 -2.561782300472259521e-01
9.843673668783585740e-01 5.653660297393798828e-01 -2.465764433145523071e-01
9.848558866634098408e-01 5.734709501266479492e-01 -2.369871437549591064e-01
9.853444064484611076e-01 5.819981694221496582e-01 -2.274199575185775757e-01
9.858329262335123744e-01 5.909534692764282227e-01 -2.178868949413299561e-01
9.863214460185637522e-01 6.003396511077880859e-01 -2.083989083766937256e-01
9.868099658036150190e-01 6.101590394973754883e-01 -1.989660263061523438e-01
9.872984855886662858e-01 6.204148530960083008e-01 -1.895996034145355225e-01
9.877870053737176637e-01 6.311063766479492188e-01 -1.803095340728759766e-01
9.882755251587689305e-01 6.422296166419982910e-01 -1.711079478263854980e-01
9.887640449438201973e-01 6.537835597991943359e-01 -1.620023101568222046e-01
9.892525647288714641e-01 6.657600402832031250e-01 -1.530037671327590942e-01
9.897410845139227309e-01 6.781519651412963867e-01 -1.441208720207214355e-01
9.902296042989741087e-01 6.909492015838623047e-01 -1.353625208139419556e-01
9.907181240840253755e-01 7.041411995887756348e-01 -1.267405301332473755e-01
9.912066438690766423e-01 7.177129387855529785e-01 -1.182603463530540466e-01
9.916951636541280202e-01 7.316483259201049805e-01 -1.099314540624618530e-01
9.921836834391792870e-01 7.459295988082885742e-01 -1.017620041966438293e-01
9.926722032242305538e-01 7.605364322662353516e-01 -9.375951439142227173e-02
9.931607230092818206e-01 7.754471302032470703e-01 -8.593170344829559326e-02
9.936492427943330874e-01 7.906376123428344727e-01 -7.828377187252044678e-02
9.941377625793844652e-01 8.060802221298217773e-01 -7.082332670688629150e-02
9.946262823644357320e-01 8.217495679855346680e-01 -6.355617940425872803e-02
9.951148021494869989e-01 8.376163840293884277e-01 -5.648819729685783386e-02
9.956033219345383767e-01 8.536481857299804688e-01 -4.962396621704101562e-02
9.960918417195896435e-01 8.698142170906066895e-01 -4.296766221523284912e-02
9.965803615046409103e-01 8.860808014869689941e-01 -3.652331978082656860e-02
9.970688812896921771e-01 9.024160504341125488e-01 -3.029468655586242676e-02
9.975574010747434439e-01 9.187858700752258301e-01 -2.428548038005828857e-02
9.980459208597948217e-01 9.351562261581420898e-01 -1.849896460771560669e-02
9.985344406448460886e-01 9.514956474304199219e-01 -1.293654181063175201e-02
9.990229604298973554e-01 9.677696824073791504e-01 -7.600713986903429031e-03
9.995114802149487332e-01 9.839496016502380371e-01 -2.493454143404960632e-03
1.000000000000000000e+00 1.000000000000000000e+00 -7.589701999677345157e-05


==> data/perf_cav2D_Titan_Xp_128_4096_bitmask_node_f32.dat <==
128 113.50838690365208 8.17260385706295
133 120.94807206714462 8.708261188834413
137 129.9637538300687 9.357390275764946
142 136.95239384097545 9.860572356550232
147 148.44795937674783 10.688253075125843
152 156.19365896312993 11.245943445345354
158 170.4686103837131 12.273739947627345
164 184.63515222785986 13.29373096040591
169 191.14721046217647 13.762599153276708
175 208.09788544138337 14.983047751779603
182 227.35325253136756 16.369434182258463
188 242.48349532026458 17.45881166305905
195 241.36110372322835 17.377999468072442
202 279.1758368576078 20.100660253747762
209 301.3570782340353 21.697709632850547
216 321.1257063794794 23.12105085932252
224 343.5574306557407 24.73613500721333
232 370.3367374091968 26.66424509346217
240 392.73978238028945 28.277264331380838
249 426.08966516422606 30.678455891824278
256 451.857828874762 32.53376367898286
267 481.80988091866504 34.690311426143886
276 527.5064862740937 37.98046701173475
286 560.4139971070655 40.34980779170871
297 562.985442833744 40.53495188402957
307 640.5974038950353 46.123013080442554
318 690.1433237010466 49.69031930647535
329 730.3023228796029 52.58176724733141
341 727.4143371901592 52.37383227769146
353 853.476702687207 61.45032259347891
366 904.9434756405388 65.1559302461188
379 976.7953223808682 70.32926321142251
392 1030.7340720268255 74.21285318593145
406 1120.4717058428985 80.67396282068869
421 1113.6913128628973 80.1857745261286
436 1251.0089392232396 90.07264362407325
451 1387.1571295520664 99.87531332774878
467 1487.6163674124693 107.10837845369778
484 1601.6364346295068 115.31782329332448
501 1695.4058312277793 122.06921984840011
512 1789.0082156939807 128.8085915299666
519 1767.2287333593217 127.24046880187117
538 1847.5948590848893 133.02682985411204
557 1937.2937485660846 139.48514989675806
577 2234.999088514749 160.91993437306192
597 2384.4178934461956 171.67808832812608
619 2567.473239718522 184.8580732597336
641 2718.6698527289154 195.7442293964819
663 2955.9085795955525 212.82541773087974
687 3116.7731718643295 224.4076683742317
712 3153.378938549402 227.04328357555693
737 3592.0892231445846 258.6304240664101
763 3833.7437914705847 276.0295529858821
790 4054.1872758136606 291.90148385858356
818 4418.236136793037 318.1130018490986
848 4560.0005381947985 328.3200387500255
878 4686.831448478908 337.45186429048135
909 4693.511454306331 337.93282471005585
941 4819.8002403891005 347.0256173080152
975 4859.45356137781 349.88065641920235
1010 4733.692840017118 340.8258844812325
1024 4779.120001624304 344.09664011694986
1046 4245.3998955496345 305.6687924795737
1083 4166.878050044887 300.01521960323186
1122 4461.290879754103 321.21294334229543
1162 4336.164958232199 312.20387699271834
1203 4575.003182728654 329.40022915646307
1246 4541.751596684377 327.0061149612751
1290 4628.095148511154 333.22285069280304
1336 4722.2651432584735 340.00309031461006
1384 4774.366994078966 343.75442357368553
1433 4799.962406061103 345.59729323639937
1484 4853.368570435015 349.44253707132106
1537 4793.234869693581 345.11291061793776
1592 4941.328942293152 355.775683845107
1648 4968.460311979773 357.7291424625436
1707 4947.032481867201 356.1863386944384
1768 4994.84670899856 359.6289630478963
1831 4966.607648846124 357.5957507169209
1896 5079.092834939119 365.69468411561655
1964 5019.222184821733 361.38399730716486
2034 5084.553501699496 366.0878521223637
2048 5132.334920420609 369.5281142702838
2106 4492.8145180873325 323.48264530228795
2181 4588.757931485748 330.3905710669738
2259 4625.900532648147 333.06483835066666
2339 4683.234518697283 337.1928853462044
2423 4721.9463468598815 339.98013697391144
2509 4785.746013986576 344.5737130070335
2598 4763.056007155231 342.9400325151766
2691 4787.940184352058 344.7316932733482
2787 4793.225665187284 345.1122478934845
2886 4786.595411546238 344.6348696313292
2989 4850.4837961712865 349.23483332433267
3096 4870.0552120901575 350.64397527049135
3206 4860.961683551574 349.9892412157134
3320 4859.902576447189 349.9129855041976
3438 4904.033675411615 353.09042462963635
3561 4855.844784524007 349.6208244857286
3688 4904.5783284123 353.1296396456856
3819 4937.537487034248 355.5026990664658
3955 4930.707600501053 355.0109472360758
4096 5006.353632075201 360.45746150941443


==> data/perf_cav2D_Titan_Xp_128_4096_bitmask_node_f64.dat <==
128 111.76461379213882 16.09410438606799
133 120.10809062704118 17.295565050293927
137 127.62593558563212 18.378134724331026
142 127.94726450791498 18.424406089139755
147 148.07789221927206 21.323216479575173
152 157.11221119020445 22.624158411389445
158 170.5770752829906 24.563098840750644
164 170.63431848648275 24.571341862053515
169 194.63772223578462 28.027832001952987
175 209.77762948242295 30.207978645468906
182 222.4355026196118 32.0307123772241
188 242.49817580929997 34.9197373165392
195 258.8893320146342 37.28006381010733
202 278.58734858016777 40.11657819554415
209 295.9166356376994 42.61199553182871
216 317.91807706145147 45.780203096849014
224 338.7225131978693 48.77604190049318
232 364.2280964914886 52.44884589477436
240 388.2858369342722 55.91316051853519
249 418.9792512352843 60.333012177880946
256 443.3237783600175 63.83862408384252
267 469.60348513455085 67.62290185937532
276 510.17754849893066 73.46556698384602
286 532.7055835664635 76.70960403357073
297 586.4913077910065 84.45474832190493
307 625.6868188924856 90.09890192051793
318 681.209877347438 98.09422233803109
329 732.8769857586267 105.53428594924223
341 772.9959652041568 111.31141898939856
353 840.753628962133 121.06852257054715
366 886.5816017451381 127.6677506512999
392 1028.7529706898172 148.1404277793337
406 1091.976090978288 157.2445571008735
421 1186.7638439021393 170.89399352190804
436 1261.3911709284873 181.6403286137022
451 1354.2518632111378 195.01226830240387
467 1429.1251430298696 205.79402059630124
484 1545.1793765450575 222.5058302224883
501 1355.6454254282273 195.21294126166472
512 1701.1198640901723 244.96126042898482
519 1291.4372309693445 185.9669612595856
538 1644.4873403085483 236.80617700443096
557 1337.0003935479112 192.5280566708992
577 1766.7161886223537 254.40713116161893
619 1413.1959888730694 203.500222397722
641 1915.8623010929607 275.8841713573864
663 1549.425333621801 223.11724804153934
687 1896.0306000844125 273.0284064121554
712 1705.05091871624 245.52733229513854
737 2066.36679280744 297.5568181642714
763 1698.9544590571734 244.64944210423295
790 2001.7521377225696 288.25230783205
818 1734.4169541817473 249.7560414021716
848 2151.935870252793 309.87876531640217
878 1803.6775579787354 259.7295683489379
909 2124.4005201849104 305.91367490662714
941 1921.0050250832683 276.62472361199065
975 2226.5290479903965 320.62018291061713
1010 2080.118751869439 299.53710026919924
1024 2278.5760880369326 328.1149566773183
1046 1810.6206861505775 260.72937880568315
1083 2065.546976737841 297.43876465024914
1122 1910.9710953873032 275.1798377357716
1162 2213.371436489001 318.7254868544162
1203 2063.215050442311 297.1029672636928
1246 2211.537563022702 318.46140907526905
1290 2207.452282494922 317.87312867926886
1336 2322.2692811947163 334.40677649203917
1384 2303.356703693355 331.68336533184316
1433 2418.3409761528296 348.24110056600745
1484 2367.6621211766505 340.94334544943774
1537 2405.712988318801 346.42267031790726
1592 2347.838364350687 338.0887244664989
1648 2510.3072134381123 361.4842387350882
1707 2439.949927785732 351.3527896011454
1768 2486.7811013406445 358.0964785930528
1831 2478.65881979713 356.9268700507867
1896 2548.973916384951 367.05224395943293
1964 2523.709236835144 363.4141301042607
2034 2587.4832451503776 372.59758730165436
2048 2571.488889395529 370.29440007295614
2106 2276.4216849644986 327.8047226348878
2181 2318.722344382827 333.8960175911271
2259 2344.8744326308565 337.6619182988433
2339 2369.631553379314 341.2269436866212
2423 2391.178263811478 344.3296699888528
2509 2447.245096514265 352.40329389805413
2598 2474.8858253351996 356.3835588482687
2691 2474.2518407076855 356.2922650619068
2787 2488.5430870351042 358.35020453305503
2886 2478.377409856241 356.88634701929874
2989 2539.527461867462 365.6919545089146
3096 2532.9603913457777 364.74629635379193
3206 2520.5913016728364 362.9651474408885
3320 2560.904150461023 368.7701976663874
3438 2563.560448274392 369.15270455151244
3561 2589.316878543293 372.8616305102342
3688 2590.569574255315 373.04201869276534
3819 2602.8328816414823 374.8079349563734
3955 2604.546100672577 375.05463849685106
4096 2603.890058886885 374.9601684797114


==> data/perf_cav2D_Titan_Xp_128_4096_dense_f32.dat <==
128 408.9173327591072 29.442047958655714
133 459.9959665503512 33.11970959162529
137 472.4403463424428 34.01570493665589
142 505.90449812454375 36.42512386496715
147 564.4817545563875 40.642686328059895
152 580.936974358544 41.82746215381517
158 646.6135311192222 46.556174240584006
164 668.806469597812 48.154065811042464
169 730.4479905193324 52.59225531739194
175 780.2134105959497 56.175365562908375
182 846.5041213195706 60.94829673500908
188 908.4537967945738 65.40867336920931
195 970.5603085085661 69.88034221261677
202 1041.3084597664176 74.97420910318206
209 1106.6966715595534 79.68216035228784
216 1201.2331490874972 86.48878673429981
224 1290.73546199248 92.93295326345856
232 1356.071789348249 97.63716883307393
240 1470.8086238717608 105.89822091876677
249 1595.9185090895255 114.90613265444584
256 1672.69561170658 120.43408404287376
267 1783.6875346212748 128.4255024927318
276 1967.4601987920598 141.6571343130283
286 2033.624670841638 146.4209763005979
297 2222.081375791203 159.9898590569666
307 2443.745990888099 175.94971134394316
318 2608.246189082442 187.7937256139358
329 2764.3387962678457 199.03239333128488
341 2983.784497329738 214.83248380774114
353 3196.0156415374627 230.11312619069733
366 3408.246344768106 245.39373682330367
379 3671.4617693986024 264.3452473966994
392 3869.8680320984704 278.6304983110899
406 4078.7221358925785 293.66799378426566
421 4220.343450673083 303.86472844846196
436 4420.446256539089 318.2721304708144
451 4398.9162468801305 316.72196977536936
467 4548.170578570999 327.4682816571119
484 4530.043384935689 326.1631237153696
501 4684.743583336929 337.3015380002589
512 4782.4676321040515 344.3376695114917
519 4717.000708699303 339.6240510263498
538 4633.080583233001 333.58180199277604
557 4793.741073536322 345.14935729461513
577 4645.911229695278 334.5056085380601
597 4869.098401871407 350.5750849347413
619 4872.725186047513 350.8362133954209
641 4946.739547362414 356.1652474100938
663 4967.332344921379 357.64792883433927
687 5005.617583978372 360.4044660464428
712 5069.324317610331 364.99135086794377
737 5086.8656704554905 366.2543282727953
763 5050.815365104654 363.6587062875351
790 5115.29926353336 368.30154697440196
818 5080.648780833206 365.80671221999086
848 5240.690203665852 377.3296946639413
878 5180.371978059361 372.986782420274
909 5239.908908651843 377.27344142293276
941 5294.899079770529 381.2327337434781
975 5246.049966811941 377.7155976104598
1010 5291.3672904082205 380.9784449093919
1024 5366.072082313966 386.35718992660566
1046 4972.691297279174 358.03377340410054
1083 5116.31565711784 368.3747273124845
1122 5145.128618521648 370.44926053355863
1162 5141.371319072798 370.17873497324143
1203 5140.955439580466 370.14879164979357
1246 5174.563474642499 372.5685701742599
1290 5213.777095458538 375.39195087301476
1336 5218.313680939103 375.71858502761535
1384 5253.251265994436 378.23409115159944
1433 5206.062667043183 374.83651202710917
1484 5257.2109439370115 378.5191879634649
1537 5214.271885928065 375.4275757868207
1592 5264.605882897087 379.05162356859023
1648 5257.921215746735 378.5703275337649
1707 5257.556776681778 378.54408792108796
1768 5244.105859691655 377.5756218977991
1831 5268.482350051485 379.33072920370694
1896 5223.795329944584 376.1132637560101
1964 5246.328589396869 377.73565843657457
2034 5220.666685491879 375.8880013554153
2048 5303.868702124674 381.87854655297656
2106 5103.221740256321 367.43196529845517
2181 5087.170392036923 366.27626822665843
2259 5075.746430449904 365.4537429923931
2339 5107.028346479835 367.70604094654806
2423 5074.688936470455 365.37760342587273
2509 5062.248165002817 364.4818678802028
2598 5073.096615065933 365.2629562847472
2691 5055.279700088292 363.98013840635707
2787 5019.231064670512 361.3846366562769
2886 5067.848940589224 364.88512372242417
2989 5031.254955635739 362.2503568057732
3096 5029.234588806127 362.10489039404115
3206 4977.635839531902 358.389780446297
3320 4981.862747774715 358.6941178397795
3438 5003.55032188541 360.2556231757496
3561 4978.847878386533 358.4770472438304
3688 4937.20320760272 355.47863094739586
3819 4921.572409034393 354.3532134504763
3955 4961.268214567116 357.21131144883236
4096 4950.1788089349975 356.41287424331983


==> data/perf_cav2D_Titan_Xp_128_4096_dense_f64.dat <==
128 412.87485120144396 59.45397857300793
133 447.43490961725985 64.43062698488542
137 490.7037664352872 70.66134236668137
142 502.3192904033517 72.33397781808264
147 542.8188326698569 78.16591190445938
152 598.7946508529226 86.22642972282085
158 645.9077679236262 93.01071858100218
164 661.1295916238794 95.20266119383862
169 738.5492668641872 106.35109442844296
175 785.854143050519 113.16299659927473
182 847.9813901839651 122.10932018649098
188 890.2133730395568 128.19072571769618
195 930.5131899545975 133.99389935346204
202 951.9474633032697 137.08043471567083
209 1063.1578716516763 153.09473351784138
216 1061.3987166398053 152.84141519613198
224 1283.8081939706426 184.86837993177252
232 1051.3188079697359 151.38990834764198
240 1414.587397186115 203.70058519480054
249 982.970734667419 141.54778579210836
256 1379.8275594374975 198.69516855899963
267 1123.9103559603518 161.84309125829066
276 1466.396805884431 211.16114004735806
286 1197.0537402344266 172.3757385937574
297 1482.6594946932942 213.50296723583438
307 1251.257577081118 180.18109109968097
318 1648.3120176616305 237.3569305432748
329 1281.0350780786096 184.46905124331977
341 1673.2914946108046 240.95397522395587
353 1404.405025452787 202.23432366520134
366 1716.333669179845 247.15204836189767
379 1380.82701774104 198.83909055470977
392 1746.2263273931565 251.45659114461455
406 1390.4991610804384 200.2318791955831
421 1772.6973539527032 255.26841896918924
436 1505.423220985164 216.78094382186362
451 1867.2331937785505 268.8815799041112
467 1587.5751225015886 228.61081764022876
484 1944.8854098183758 280.0634990138461
501 1511.1939468600324 217.61192834784464
512 2062.06770004142 296.9377488059645
519 1472.5030026446866 212.04043238083486
538 1982.7472411110698 285.51560271999404
557 1600.1363501383876 230.4196344199278
577 2044.4511676868035 294.40096814689974
597 1671.9236171713128 240.75700087266907
619 2156.6065550929507 310.5513439333849
641 1777.9528610484115 256.0252119909713
663 2213.0118769693295 318.67371028358343
687 1782.2206355212363 256.63977151505804
712 2274.34326668219 327.5054304022354
737 1900.2407888205228 273.6346735901553
763 2363.863181540629 340.39629814185054
790 1860.25908975741 267.87730892506704
818 2383.393749343301 343.2086999054353
848 1959.5890085286155 282.18081722812065
878 2459.3415960405896 354.14518982984487
909 1995.2776006918566 287.3199744996274
941 2456.580683101526 353.74761836661975
975 2331.7917543917993 335.7780126324191
1010 2482.425777182909 357.46931191433885
1024 2156.3349811828375 310.5122372903286
1046 2371.1445417352 341.4448140098688
1083 2171.6743866597585 312.7211116790053
1122 2449.0893150318507 352.66886136458646
1162 2207.3403310866966 317.85700767648433
1203 2471.677631762277 355.9215789737679
1246 2332.097020268046 335.8219709185986
1290 2472.8372698523294 356.0885668587355
1336 2320.3057306034357 334.1240252068947
1384 2541.32086955939 365.95020521655215
1433 2362.386656518741 340.1836785386987
1484 2545.0622807164527 366.4889684231692
1537 2407.739123849575 346.71443383433876
1592 2549.2005998132863 367.08488637311325
1648 2493.2465537974404 359.02750374683137
1707 2559.967693163866 368.63534781559673
1768 2503.808071186489 360.54836225085444
1831 2589.647302523167 372.90921156333604
1896 2550.401581419138 367.25782772435593
1964 2595.426853421402 373.74146689268196
2034 2582.3998117186684 371.86557288748827
2048 2647.8461103301865 381.2898398875468
2106 2497.569523931753 359.6500114461724
2181 2537.5472409666436 365.40680269919665
2259 2566.461788215682 369.5704975030582
2339 2562.7480315109333 369.03571653757433
2423 2561.9904341340925 368.92662251530936
2509 2551.8248031740445 367.4627716570624
2598 2563.571510872555 369.15429756564794
2691 2581.3104388212023 371.7087031902531
2787 2587.4795227070003 372.59705126980805
2886 2587.7827526057404 372.64071637522665
2989 2575.4554718536324 370.8655879469231
3096 2610.3673529209395 375.8928988206153
3206 2596.728159036961 373.92885490132244
3320 2618.909492375309 377.12296690204454
3438 2605.6963347597243 375.2202722054003
3561 2600.1262033618787 374.41817328411054
3688 2620.6057916898058 377.3672340033321
3819 2612.694453582466 376.2280013158751
3955 2611.594537213381 376.0696133587269
4096 2611.562257470841 376.064965075801


==> data/perf_cav2D_Titan_Xp_128_4096_pointer_tile_f32.dat <==
128 221.87010936543842 15.974647874311568
133 239.78946461937647 17.264841452595107
137 253.5313346326665 18.25425609355199
142 270.43720111793886 19.471478480491594
147 291.58261353143416 20.99394817426326
152 316.2798956586121 22.77215248742007
158 337.94373478661396 24.331948904636203
164 364.28195393071724 26.22830068301164
169 388.516470139997 27.973185850079783
175 406.1635211602711 29.243773523539524
182 440.86274298871814 31.742117495187703
188 469.0189769088877 33.769366337439905
195 518.2374328610791 37.3130951659977
202 541.2235065360823 38.968092470597924
209 590.3915063092401 42.50818845426529
216 542.9416313672178 39.091797458439686
224 676.3422318837488 48.69664069562992
232 723.0902878289793 52.06250072368651
240 768.1855219721725 55.309357581996416
249 798.2140582951478 57.471412197250636
256 886.1638941184075 63.80380037652534
267 961.4016177549556 69.22091647835681
276 1014.6240064134159 73.05292846176594
286 1089.1035454332196 78.41545527119179
297 1166.2331728572733 83.96878844572366
307 1104.2373123534605 79.50508648944916
318 1333.8669644674435 96.03842144165594
329 1405.30582693952 101.18201953964542
341 1558.1520512242453 112.18694768814565
353 1659.7367673630831 119.50104725014198
366 1791.6197838088397 128.99662443423645
379 1894.514349400311 136.4050331568224
392 2044.2681217131967 147.18730476335017
406 2172.415164158718 156.41389181942768
421 2330.3246844339933 167.78337727924753
436 2464.079836774246 177.4137482477457
451 2694.1686335060394 193.98014161243486
467 2782.3165109325673 200.32678878714484
484 3032.80999524069 218.36231965732966
501 2723.737781645264 196.109120278459
512 3408.487910767343 245.41112957524865
519 2833.9065093339805 204.04126867204658
538 3403.7338155414186 245.06883471898212
557 3060.3597710857275 220.34590351817238
577 3526.0193109658226 253.87339038953922
597 3086.202979875337 222.20661455102424
619 3651.8667262561703 262.93440429044426
641 3204.456017537315 230.72083326268665
663 3295.6383484187645 237.28596108615102
687 3797.3275952059694 273.4075868548298
712 3439.9384190273304 247.67556616996777
737 3777.3749877726077 271.9709991196278
763 3404.1345454297316 245.0976872709407
790 3846.6830121634134 276.9611768757658
818 3440.822075866168 247.7391894623641
848 3941.6383800729127 283.7979633652497
848 3854.8121052282877 277.5464715764367
878 3513.2799702572574 252.95615785852252
909 3942.399357414572 283.8527537338492
941 3550.619538214149 255.64460675141873
975 3989.746897042226 287.2617765870403
1010 3762.5867444363043 270.9062455994139
1024 4116.612570592486 296.39610508265895
1083 3623.6904676852073 260.90571367333496
1122 3900.0119520211274 280.8008605455212
1162 3654.9242548107013 263.1545463463705
1203 3920.048995940967 282.24352770774965
1246 3688.047337555124 265.5394083039689
1290 3924.2411161912773 282.54536036577196
1336 3807.0139366987473 274.1050034423098
1384 4001.5624313755843 288.1124950590421
1433 3753.7395059035052 270.26924442505236
1484 3956.915720530791 284.8979318782169
1537 3749.6352335011175 269.97373681208046
1592 3956.3924460980284 284.860256119058
1648 3845.7753384808075 276.8958243706182
1707 3994.208705893984 287.58302682436687
1768 3837.974838663353 276.3341883837614
1831 3961.755045936143 285.2463633074023
1896 3880.3289721625283 279.383685995702
1964 3936.5709451853863 283.43310805334784
2034 3975.5971614715013 286.2429956259481
2048 4060.7802186684926 292.37617574413144
2106 3884.32189534379 279.6711764647529
2181 3901.029428996301 280.87411888773363
2259 3852.586932377654 277.38625913119114
2339 3874.940082055777 278.9956859080159
2423 3861.262760563854 278.01091876059746
2509 3879.4444841457357 279.32000285849296
2598 3824.8006470803143 275.38564658978265
2691 3834.4038467350388 276.0770769649228
2787 3828.47288842329 275.6500479664769
2886 3832.8655430492418 275.9663190995454
2989 3832.0476446343037 275.9074304136699
3096 3803.0858906869694 273.82218412946173
3206 3779.6905439996926 272.1377191679779
3320 3763.077282477466 270.94156433837753
3438 3787.541412732648 272.7029817167507
3561 3775.4995363998823 271.8359666207915
3688 3754.769242075973 270.34338542947006
3819 3733.4402760373487 268.8076998746891
3955 3715.605193908078 267.5235739613816
4096 3773.0594275673375 271.6602787848483


==> data/perf_cav2D_Titan_Xp_128_4096_pointer_tile_f64.dat <==
128 216.90852239772227 31.234827225272007
133 236.17863634282926 34.009723633367415
137 250.71375745092288 36.1027810729329
142 264.52236508802457 38.09122057267553
147 282.21321346226733 40.638702738566494
152 306.1741385337228 44.089075948856085
158 286.8603317158777 41.30788776708639
164 354.10595171468094 50.99125704691405
169 375.83960726635263 54.12090344635478
175 405.05698936245744 58.32820646819387
182 440.5526331495331 63.439579173532756
188 468.7152154496505 67.49499102474967
195 500.6837147338607 72.09845492167594
202 539.3985040201641 77.67338457890361
209 573.3053835669448 82.55597523364004
216 589.6804033491676 84.91397808228014
224 660.3240151782082 95.08665818566199
232 710.765766672616 102.3502704008567
240 760.7169466484909 109.54324031738268
249 806.6227971372184 116.15368278775946
256 854.980450928416 123.1171849336919
267 930.7267431652516 134.02465101579625
276 1005.784661344059 144.8329912335445
286 1063.7803394501952 153.1843688808281
297 1160.457048182409 167.1058149382669
307 1189.0244898581363 171.21952653957163
318 1303.3810715856591 187.68687430833492
329 1314.4323815540124 189.2782629437778
341 1461.9271700304864 210.51751248439
353 1294.3698666002924 186.38926079044214
366 1756.4516811767294 252.92904208944907
379 1449.1025442477578 208.67076637167713
392 1813.0601044147184 261.0806550357195
406 1484.6350146786967 213.7874421137323
421 1840.862757795459 265.0842371225461
436 1572.6804062381968 226.46597849830036
451 1872.982536525155 269.7094852596223
467 1579.7663118714684 227.48634890949145
484 2019.2922682093672 290.7780866221489
501 1661.6146940520018 239.27251594348826
512 2138.5898995612724 307.95694553682324
519 1732.135310059499 249.42748464856786
538 2061.2335720185874 296.8176343706766
557 1832.8143375203517 263.9252646029306
577 2142.759328233834 308.55734326567205
597 1842.84257890734 265.369331362657
619 2266.535114658183 326.3810565107783
641 1856.584694064186 267.3481959452428
663 2252.493383893399 324.3590472806494
687 1917.3872822546055 276.1037686446632
712 2295.1485187642766 330.5013867020558
763 1925.2508188453685 277.2361179137331
790 2369.0450829436245 341.1424919438819
818 2021.792888659869 291.13817596702114
848 2388.361271688386 343.92402312312754
878 2129.2227321056166 306.6080734232088
909 2350.223246601434 338.4321475106065
941 2183.7451685925403 314.4593042773258
975 2427.131456239835 349.5069296985363
1010 2181.541698331301 314.1420045597074
1024 2388.6836440571665 343.97044474423194
1046 2167.236034046909 312.0819889027549
1083 2398.9668911262042 345.45123232217344
1122 2266.2216076379614 326.3359114998664
1162 2419.0246639435163 348.3395516078663
1203 2338.7176591092375 336.7753429117302
1246 2425.5699350631453 349.2820706490929
1290 2297.0682705809195 330.7778309636524
1336 2417.965857404164 348.1870834661996
1384 2407.9729235377267 346.7481009894327
1433 2453.16119359369 353.2552118774913
1484 2391.4771606656755 344.3727111358573
1537 2447.203798703664 352.3973470133276
1592 2382.7740675870814 343.11946573253977
1648 2453.7680921423107 353.3426052684928
1707 2417.87055732679 348.17336025505773
1768 2440.212916219396 351.390659935593
1831 2412.196747394967 347.3563316248752
1896 2453.7171488561758 353.3352694352893
1964 2418.877021387198 348.31829107975653
2034 2443.769941719288 351.9028716075775
2048 2447.1953103611377 352.3961246920038
2106 2438.304978711321 351.11591693443023
2181 2428.232550120438 349.66548721734307
2259 2448.5119892529433 352.5857264524239
2339 2441.5823518144543 351.5878586612814
2423 2439.1481057153187 351.2373272230059
2509 2455.9648457790317 353.65893779218055
2598 2448.1843642431645 352.5385484510157
2691 2443.5550702450014 351.87193011528024
2787 2445.0062000349844 352.08089280503776
2886 2434.65757042993 350.59069014190993
2989 2451.451450611179 353.0090088880099
3096 2440.9723097675837 351.50001260653204
3206 2433.0608749713897 350.3607659958801
3320 2431.6940910054664 350.16394910478715
3438 2446.6352053338824 352.31546956807904
3561 2431.366853938832 350.1168269671918
3688 2436.032885367871 350.78873549297344
3819 2433.9952040643307 350.49530938526357
3955 2412.5424469076543 347.4061123547022
4096 2426.495435567388 349.4153427217039


==> data/perf_cav2D_Titan_Xp_128_4096_tile_f32.dat <==
128 428.64295626103507 30.862292850794528
133 464.61169913093534 33.45204233742734
137 480.9754096195344 34.63022949260648
142 529.4160396947377 38.11795485802111
147 564.5590327608604 40.64825035878195
152 597.3717349908901 43.01076491934408
158 650.0344403006558 46.80247970164722
164 686.7371838369156 49.445077236257916
169 724.52349027028 52.16569129946016
175 794.4757307263704 57.20225261229867
182 855.7543212978815 61.614311133447465
188 923.1603521018509 66.46754535133326
195 978.4798254975642 70.45054743582462
202 1053.6718555686316 75.86437360094146
209 1149.0520209098722 82.7317455055108
216 1180.16897238194 84.97216601149968
224 1328.9870738049358 95.68706931395538
232 1388.0717689000971 99.94116736080699
240 1523.6640501483603 109.70381161068194
249 1573.9115872380482 113.32163428113947
256 1705.3643279365342 122.78623161143047
267 1858.5130097401188 133.81293670128855
276 1962.6465913771501 141.31055457915483
286 2163.4051122648134 155.76516808306656
297 2279.0495691248343 164.09156897698804
307 2404.0865773131204 173.09423356654466
318 2587.145318027667 186.27446289799204
329 2821.8768729568496 203.17513485289314
341 3074.020957874353 221.3295089669534
353 3246.3496054963325 233.737171595736
366 3458.2470927008367 248.99379067446026
379 3785.864118273156 272.5822165156672
392 4098.0422687488945 295.0590433499205
406 4181.906700700712 301.09728245045125
421 4314.455005313173 310.6407603825484
436 4218.2668155110305 303.7152107167942
451 4423.90348126475 318.52105065106196
467 4346.67980849092 312.9609462113462
484 4511.07279695855 324.7972413810156
501 4458.876699122169 321.03912233679614
512 4669.559347853377 336.2082730454432
519 4518.462150372593 325.32927482682675
538 4574.5909671517165 329.3705496349236
557 4565.401981808187 328.7089426901894
577 4652.346029842306 334.96891414864604
597 4658.40536849403 335.40518653157017
619 4731.953666176892 340.7006639647362
641 4641.671995506793 334.2003836764891
663 4838.643258272583 348.38231459562604
687 4855.437596053935 349.5915069158833
712 4900.877077443017 352.8631495758972
737 4874.338011930146 350.9523368589705
763 4891.553640218836 352.1918620957562
790 4938.046466803992 355.53934560988745
818 4933.548931922018 355.2155230983853
848 5049.729836329033 363.5805482156903
878 4988.081770029731 359.14188744214067
909 4968.803758046528 357.75387057935006
941 5019.046627795841 361.37135720130055
975 5034.284663517162 362.4684957732357
1010 5036.9004929876255 362.656835495109
1024 5119.581959077864 368.6099010536062
1046 4955.717634823377 356.81166970728316
1083 4963.4484025125175 357.3682849809013
1122 4801.06665355578 345.67679905601614
1162 4831.599413932646 347.8751578031505
1203 4927.702017351729 354.7945452493245
1246 4978.232984779597 358.432774904131
1290 4946.427538356659 356.1427827616795
1336 5000.024959567786 360.0017970888806
1384 4957.454474484508 356.93672216288456
1433 4940.490576066642 355.7153214767981
1484 4891.977826851297 352.2224035332934
1537 4858.347971683154 349.80105396118705
1592 4849.7441618084895 349.1815796502113
1648 4917.715758217082 354.0755345916299
1707 4784.242375420952 344.46545103030854
1768 4856.17481710175 349.64458683132597
1831 4815.107640165395 346.68775009190847
1896 4767.4846179712895 343.2588924939328
1964 4731.482983963712 340.66677484538735
2034 4745.173066117645 341.6524607604705
2048 4761.022409061767 342.7936134524472
2106 4590.67796254244 330.52881330305564
2181 4541.203472261986 326.966650002863
2259 4479.390473821121 322.51611411512073
2339 4443.9854994437665 319.9669559599512
2423 4395.313582574584 316.46257794537007
2509 4353.76970826482 313.47141899506704
2598 4299.856203997092 309.58964668779066
2691 4256.106280025656 306.4396521618473
2787 4196.190148938581 302.1256907235778
2886 4176.798959043795 300.72952505115325
2989 4179.7310323033325 300.94063432583994
3096 4159.367829494345 299.47448372359287
3206 4027.4307526482307 289.9750141906726
3320 3949.887035232194 284.391866536718
3438 3904.5998850096107 281.13119172069196
3561 3853.267732387297 277.4352767318854
3688 3818.44658500283 274.92815412020377
3819 3770.3554173995335 271.4655900527664
3955 3771.5052070091115 271.54837490465604
4096 3857.2021303643014 277.7185533862297


==> data/perf_cav2D_Titan_Xp_128_4096_tile_f64.dat <==
128 429.9281192869433 61.909649177319835
133 452.1282822706331 65.10647264697117
137 500.54554904768804 72.07855906286709
142 540.0741935174248 77.77068386650916
147 563.2095977429599 81.10218207498622
152 595.6398922691116 85.77214448675205
158 655.2429607513841 94.35498634819932
164 705.6194339994037 101.60919849591413
169 750.2356881859412 108.03393909877553
175 801.3314269549508 115.39172548151292
182 872.1599278216032 125.59102960631084
188 897.5760671605271 129.2509536711159
195 1001.3863242086716 144.19963068604872
202 1077.629492986019 155.17864698998673
209 1097.2510421456902 158.0041500689794
216 1227.0740572057298 176.6986642376251
224 1145.1000041696723 164.89440060043282
232 1395.7391007717454 200.98643051113132
240 1266.6471743221284 182.39719310238647
249 1591.9239201661662 229.23704450392793
256 1319.1181391883902 189.95301204312818
267 1684.8162132370512 242.61353470613537
276 1320.0391353443003 190.08563548957923
286 1765.225561523102 254.19248085932668
297 1432.1389089977008 206.2280028956689
307 1838.3091542255652 264.7165182084814
318 1483.8967835940855 213.68113683754834
329 1941.6867908072568 279.602897876245
341 1537.3833941694609 221.38320876040234
353 2034.372933811596 292.9497024688699
366 1606.6752946701256 231.36124243249807
379 2105.1626658318437 303.1434238797855
392 1679.0607172784182 241.78474328809224
406 2152.2484543604387 309.9237774279032
421 1701.9631578912577 245.0826947363411
436 2221.615001738165 319.91256025029577
451 1821.2439903694751 262.25913461320437
467 2260.9643589058765 325.5788676824462
484 1787.6290765612896 257.41858702482574
501 2333.1871053716363 335.9789431735157
512 1841.1749491986272 265.12919268460234
519 2282.746822682699 328.7155424663087
538 1791.5685827751508 257.9858759196217
557 2314.7198789768613 333.319662572668
577 1863.8914760021453 268.40037254430894
597 2394.355220362712 344.78715173223054
619 1899.8447180010908 273.5776393921571
641 2494.5990101963175 359.22225746826973
663 1891.571852780182 272.3863468003462
687 2500.297168206251 360.0427922217002
712 1920.0500119611231 276.4872017224017
737 2538.7838543740886 365.58487502986884
763 2046.7596055466743 294.73338319872107
790 2509.174932212332 361.32119023857575
818 2036.704512471411 293.28544979588315
848 2543.99969098843 366.33595550233383
878 2165.3072015351245 311.8042370210579
909 2556.080103153083 368.075534854044
941 2217.1159828453438 319.2647015297295
975 2530.3551451384747 364.3711408999404
1010 2275.4965563552105 327.6715041151503
1024 2582.947794840817 371.94448245707764
1046 2241.66357107064 322.79955423417215
1083 2531.516095373751 364.5383177338202
1122 2281.960072263379 328.60225040592655
1162 2543.4366327485095 366.2548751157854
1203 2360.9005739500626 339.96968264880906
1246 2519.7095288043306 362.8381721478236
1290 2415.6138485619044 347.84839419291427
1336 2531.4498100026212 364.5287726403775
1384 2391.264997549846 344.3421596471778
1433 2502.4157062605627 360.347861701521
1484 2459.7642279570073 354.2060488258091
1537 2495.3198644609483 359.3260604823766
1592 2422.3700307410777 348.8212844267152
1648 2480.2183993159965 357.15144950150346
1707 2453.309001264024 353.27649618201946
1768 2456.0882752648517 353.67671163813867
1831 2444.1499623202353 351.95759457411384
1896 2435.7351308978114 350.7458588492849
1964 2463.131470768054 354.6909317905998
2034 2469.2848675311984 355.57702092449256
2048 2458.5627011282945 354.03302896247436
2106 2394.1736172150395 344.7610008789657
2181 2395.008265204862 344.8811901895001
2259 2355.7939547348356 339.2343294818163
2339 2365.4374517458714 340.62299305140544
2423 2343.215409789888 337.4230190097439
2509 2311.2538677847065 332.8205569609977
2598 2314.0580464539785 333.22435868937293
2691 2302.9896521088735 331.63050990367776
2787 2291.2048424649875 329.93349731495823
2886 2271.5279210801054 327.1000206355352
2989 2281.993470768472 328.60705979066
3096 2272.94715738163 327.3043906629547
3206 2223.290106066186 320.1537752735308
3320 2220.9431493037123 319.8158134997346
3438 2196.077982898062 316.235229537321
3561 2186.139697289779 314.80411640972824
3688 2178.2783687024435 313.6720850931519
3819 2170.4381445377785 312.54309281344007
3955 2173.076603067516 312.92303084172227
4096 2198.477603200478 316.5807748608688


==> data/sparse_performance.csv <==
porosity dense bitmasknode pointertile tile effdense effbitmasknode effpointertile efftile
0,3 217,508560680449 219,530212857358 146,955569230973 232,175452803182 0,610271335294017 0,609032233479303 0,540953465439678 0,836009873925456
0,4 242,624939532273 245,444238438755 177,504945058175 240,371309928149 0,680741233176205 0,680924282746036 0,653407799815875 0,865521251631537
0,5 261,829749929129 268,372677079319 200,392174536749 243,709838888838 0,734624837795226 0,744533560091969 0,737657251303407 0,877542518918082
0,6 274,194336491498 283,160763814017 216,550395494157 247,327020610093 0,769316588447105 0,785559446122388 0,797136763839008 0,89056715006768
0,7 291,643919988391 303,094739730741 227,882593198806 248,178149220815 0,818275491892834 0,840861327884663 0,838851355885142 0,893631866487754
0,8 309,241456704013 318,087700624854 238,138789404851 251,278661584167 0,86764951283128 0,882455586556215 0,87660511308484 0,904796091295735
0,9 332,677198107962 339,231311301915 248,183430645846 256,526862310024 0,933403987760684 0,941113300530345 0,913580122040603 0,92369364301443
1 356,41287424332 360,457461509414 271,660278784848 277,71855338623 1 1 1 1
0,0994986295700073 166,245559628984 126,281928768669 68,9818475322574 174,523355463901 0,466440949929013 0,350337951779009 0,253926881915961 0,628418063308818
0,199424088001251 228,154353021889 208,033713574492 116,190196185857 233,693773313659 0,64014060520757 0,577138042040667 0,427704030584016 0,841476993395739
0,299627602100372 257,786572872694 249,440074650378 154,746499417764 259,38613292736 0,723280755275708 0,69200974119345 0,569632410413305 0,933989212332621
0,399221122264862 270,154899482178 275,612329267882 185,300387201043 272,535981198331 0,757982999507885 0,764618182999337 0,682103353607313 0,981338761401759
0,494912803173065 288,375477402041 296,498179196892 209,341702022688 275,796823814742 0,809105108827157 0,82256080358361 0,770601071894221 0,993080298208183
0,599770426750183 305,875552393702 315,456075379768 229,255647355294 274,008999997216 0,858205678016233 0,875154793741254 0,84390566180955 0,986642759931652
0,699250817298889 325,539266521058 330,446469384387 241,747696443582 273,085194848345 0,913376844796058 0,916741931213308 0,889889745843349 0,983316352179609
0,799079537391663 337,088016039152 340,095331381728 251,666974470719 273,467922903417 0,945779573071831 0,943510310363892 0,92640328426533 0,984694467002709
0,899271726608276 352,529292304043 353,30844822799 260,832935753047 273,948248092496 0,989103699052618 0,980166832303905 0,960143812410735 0,986424006434707


==> data/vel_prof_chan_p_15_16.dat <==
5.556454407695810005e-09
6.368646281771361828e-04
1.904010656289756298e-03
3.165951929986476898e-03
4.422700032591819763e-03
5.674251820892095566e-03
6.920591928064823151e-03
8.161730132997035980e-03
9.397663176059722900e-03
1.062837336212396622e-02
1.185388769954442978e-02
1.307423040270805359e-02
1.428937725722789764e-02
1.549929659813642502e-02
1.670402474701404572e-02
1.790354587137699127e-02
1.909784227609634399e-02
2.028696611523628235e-02
2.147089689970016479e-02
2.264958620071411133e-02
2.382310852408409119e-02
2.499146386981010437e-02
2.615459449589252472e-02
2.731252461671829224e-02
2.846526354551315308e-02
2.961282804608345032e-02
3.075515665113925934e-02
3.189234063029289246e-02
3.302429988980293274e-02
3.415107354521751404e-02
3.527268394827842712e-02
3.638912364840507507e-02
3.750033304095268250e-02
3.860635682940483093e-02
3.970722109079360962e-02
4.080288484692573547e-02
4.189339652657508850e-02
4.297871887683868408e-02
4.405890405178070068e-02
4.513395950198173523e-02
4.620383307337760925e-02
4.726848378777503967e-02
4.832797870039939880e-02
4.938226938247680664e-02
5.043147504329681396e-02
5.147553235292434692e-02
5.251440778374671936e-02
5.354813486337661743e-02
5.457668751478195190e-02
5.560014024376869202e-02
5.661838501691818237e-02
5.763153359293937683e-02
5.863947048783302307e-02
5.964232608675956726e-02
6.064001470804214478e-02
6.163255497813224792e-02
6.261997669935226440e-02
6.360227614641189575e-02
6.457939743995666504e-02
6.555136293172836304e-02
6.651818752288818359e-02
6.747996062040328979e-02
6.843658536672592163e-02
6.938806176185607910e-02
7.033441960811614990e-02
7.127566635608673096e-02
7.221180945634841919e-02
7.314278930425643921e-02
7.406867295503616333e-02
7.498940825462341309e-02
7.590507715940475464e-02
7.681564986705780029e-02
7.772111892700195312e-02
7.862143218517303467e-02
7.951668649911880493e-02
8.040685206651687622e-02
8.129193633794784546e-02
8.217191696166992188e-02
8.304675668478012085e-02
8.391654491424560547e-02
8.478124439716339111e-02
8.564080297946929932e-02
8.649532496929168701e-02
8.734472095966339111e-02
8.818907290697097778e-02
8.902831375598907471e-02
8.986250311136245728e-02
9.069161117076873779e-02
9.151566028594970703e-02
9.233463555574417114e-02
9.314855933189392090e-02
9.395740926265716553e-02
9.476117044687271118e-02
9.555985778570175171e-02
9.635352343320846558e-02
9.714210033416748047e-02
9.792565554380416870e-02
9.870416671037673950e-02
9.947761893272399902e-02
1.002460420131683350e-01
1.010094583034515381e-01
1.017677411437034607e-01
1.025210171937942505e-01
1.032692641019821167e-01
1.040124371647834778e-01
1.047506779432296753e-01
1.054838225245475769e-01
1.062119379639625549e-01
1.069350242614746094e-01
1.076531857252120972e-01
1.083662584424018860e-01
1.090742573142051697e-01
1.097772642970085144e-01
1.104753017425537109e-01
1.111682727932929993e-01
1.118563339114189148e-01
1.125393062829971313e-01
1.132172644138336182e-01
1.138902232050895691e-01
1.145582050085067749e-01
1.152211427688598633e-01
1.158791482448577881e-01
1.165321320295333862e-01
1.171801015734672546e-01
1.178230568766593933e-01
1.184610500931739807e-01
1.190940961241722107e-01
1.197221204638481140e-01
1.203451827168464661e-01
1.209632754325866699e-01
1.215763390064239502e-01
1.221844628453254700e-01
1.227876096963882446e-01
1.233857423067092896e-01
1.239790245890617371e-01
1.245672553777694702e-01
1.251504868268966675e-01
1.257288902997970581e-01
1.263021826744079590e-01
1.268706470727920532e-01
1.274340748786926270e-01
1.279925554990768433e-01
1.285461336374282837e-01
1.290947794914245605e-01
1.296384334564208984e-01
1.301771402359008789e-01
1.307109296321868896e-01
1.312397718429565430e-01
1.317636817693710327e-01
1.322826296091079712e-01
1.327966004610061646e-01
1.333057284355163574e-01
1.338099241256713867e-01
1.343091875314712524e-01
1.348035186529159546e-01
1.352929323911666870e-01
1.357774436473846436e-01
1.362570226192474365e-01
1.367316544055938721e-01
1.372013837099075317e-01
1.376662850379943848e-01
1.381261944770812988e-01
1.385812461376190186e-01
1.390313655138015747e-01
1.394765228033065796e-01
1.399168670177459717e-01
1.403523385524749756e-01
1.407828330993652344e-01
1.412084698677062988e-01
1.416292190551757812e-01
1.420450359582901001e-01
1.424560099840164185e-01
1.428621113300323486e-01
1.432632654905319214e-01
1.436595767736434937e-01
1.440509855747222900e-01
1.444375067949295044e-01
1.448192000389099121e-01
1.451959908008575439e-01
1.455678790807723999e-01
1.459348946809768677e-01
1.462969928979873657e-01
1.466543376445770264e-01
1.470067352056503296e-01
1.473543345928192139e-01
1.476970165967941284e-01
1.480348557233810425e-01
1.483678370714187622e-01
1.486959010362625122e-01
1.490191519260406494e-01
1.493375599384307861e-01
1.496510952711105347e-01
1.499597430229187012e-01
1.502635180950164795e-01
1.505625247955322266e-01
1.508566141128540039e-01
1.511458754539489746e-01
1.514303088188171387e-01
1.517099589109420776e-01
1.519846767187118530e-01
1.522545367479324341e-01
1.525196135044097900e-01
1.527798473834991455e-01
1.530352085828781128e-01
1.532857418060302734e-01
1.535314172506332397e-01
1.537722647190093994e-01
1.540083289146423340e-01
1.542394757270812988e-01
1.544658541679382324e-01
1.546873301267623901e-01
1.549039930105209351e-01
1.551158577203750610e-01
1.553228944540023804e-01
1.555251181125640869e-01
1.557224690914154053e-01
1.559150069952011108e-01
1.561026722192764282e-01
1.562856286764144897e-01
1.564636975526809692e-01
1.566369831562042236e-01
1.568053215742111206e-01
1.569689363241195679e-01
1.571276932954788208e-01
1.572816967964172363e-01
1.574308276176452637e-01
1.575752049684524536e-01
1.577146202325820923e-01
1.578493416309356689e-01
1.579792052507400513e-01
1.581042557954788208e-01
1.582245230674743652e-01
1.583399027585983276e-01
1.584504991769790649e-01
1.585562676191329956e-01
1.586572974920272827e-01
1.587534546852111816e-01
1.588448584079742432e-01
1.589313894510269165e-01
1.590131372213363647e-01
1.590900570154190063e-01
1.591621935367584229e-01
1.592294871807098389e-01
1.592920422554016113e-01
1.593496948480606079e-01
1.594026088714599609e-01
1.594506800174713135e-01
1.594939827919006348e-01
1.595323830842971802e-01
1.595660448074340820e-01
1.595948934555053711e-01
1.596188992261886597e-01
1.596381366252899170e-01
1.596526056528091431e-01
1.596622169017791748e-01
1.596670299768447876e-01
1.596670299768447876e-01
1.596621572971343994e-01
1.596525609493255615e-01
1.596381366252899170e-01
1.596188992261886597e-01
1.595949083566665649e-01
1.595660448074340820e-01
1.595324128866195679e-01
1.594939678907394409e-01
1.594507098197937012e-01
1.594026237726211548e-01
1.593497246503829956e-01
1.592920869588851929e-01
1.592296063899993896e-01
1.591623574495315552e-01
1.590902060270309448e-01
1.590133458375930786e-01
1.589315235614776611e-01
1.588449925184249878e-01
1.587535887956619263e-01
1.586574167013168335e-01
1.585564464330673218e-01
1.584506779909133911e-01
1.583400964736938477e-01
1.582247018814086914e-01
1.581044048070907593e-01
1.579794138669967651e-01
1.578495502471923828e-01
1.577148139476776123e-01
1.575753688812255859e-01
1.574310511350631714e-01
1.572819501161575317e-01
1.571279764175415039e-01
1.569691449403762817e-01
1.568055897951126099e-01
1.566371619701385498e-01
1.564639806747436523e-01
1.562859863042831421e-01
1.561030745506286621e-01
1.559153646230697632e-01
1.557228416204452515e-01
1.555254608392715454e-01
1.553232818841934204e-01
1.551163196563720703e-01
1.549044102430343628e-01
1.546877920627593994e-01
1.544662415981292725e-01
1.542398631572723389e-01
1.540087014436721802e-01
1.537726968526840210e-01
1.535318046808242798e-01
1.532861292362213135e-01
1.530355960130691528e-01
1.527802199125289917e-01
1.525200307369232178e-01
1.522549986839294434e-01
1.519850641489028931e-01
1.517103463411331177e-01
1.514307111501693726e-01
1.511463522911071777e-01
1.508570760488510132e-01
1.505629420280456543e-01
1.502639353275299072e-01
1.499601453542709351e-01
1.496514976024627686e-01
1.493379771709442139e-01
1.490196138620376587e-01
1.486963927745819092e-01
1.483683139085769653e-01
1.480353623628616333e-01
1.476975232362747192e-01
1.473548561334609985e-01
1.470073312520980835e-01
1.466549336910247803e-01
1.462976187467575073e-01
1.459354758262634277e-01
1.455684751272201538e-01
1.451966464519500732e-01
1.448198258876800537e-01
1.444381773471832275e-01
1.440516859292984009e-01
1.436602473258972168e-01
1.432639211416244507e-01
1.428627520799636841e-01
1.424566656351089478e-01
1.420457363128662109e-01
1.416298747062683105e-01
1.412091255187988281e-01
1.407835185527801514e-01
1.403530687093734741e-01
1.399176120758056641e-01
1.394772678613662720e-01
1.390320211648941040e-01
1.385819315910339355e-01
1.381269246339797974e-01
1.376670151948928833e-01
1.372021287679672241e-01
1.367323547601699829e-01
1.362577080726623535e-01
1.357781440019607544e-01
1.352936178445816040e-01
1.348042190074920654e-01
1.343098878860473633e-01
1.338106095790863037e-01
1.333064585924148560e-01
1.327974051237106323e-01
1.322833895683288574e-01
1.317644268274307251e-01
1.312405318021774292e-01
1.307117193937301636e-01
1.301779448986053467e-01
1.296392083168029785e-01
1.290955692529678345e-01
1.285470426082611084e-01
1.279934793710708618e-01
1.274349689483642578e-01
1.268715262413024902e-01
1.263031810522079468e-01
1.257297396659851074e-01
1.251514106988906860e-01
1.245681494474411011e-01
1.239799335598945618e-01
1.233867630362510681e-01
1.227885931730270386e-01
1.221854165196418762e-01
1.215773075819015503e-01
1.209642738103866577e-01
1.203461959958076477e-01
1.197231337428092957e-01
1.190951243042945862e-01
1.184621006250381470e-01
1.178241148591041565e-01
1.171811148524284363e-01
1.165331527590751648e-01
1.158802136778831482e-01
1.152222454547882080e-01
1.145593300461769104e-01
1.138913854956626892e-01
1.132184192538261414e-01
1.125404685735702515e-01
1.118574962019920349e-01
1.111694723367691040e-01
1.104764640331268311e-01
1.097784712910652161e-01
1.090754717588424683e-01
1.083674132823944092e-01
1.076544299721717834e-01
1.069363579154014587e-01
1.062132567167282104e-01
1.054851561784744263e-01
1.047520041465759277e-01
1.040138453245162964e-01
1.032706275582313538e-01
1.025223731994628906e-01
1.017690822482109070e-01
1.010107472538948059e-01
1.002473905682563782e-01
9.947900474071502686e-02
9.870552271604537964e-02
9.792699664831161499e-02
9.714348614215850830e-02
9.635488688945770264e-02
9.556123614311218262e-02
9.476250410079956055e-02
9.395870566368103027e-02
9.314986318349838257e-02
9.233593195676803589e-02
9.151697903871536255e-02
9.069290757179260254e-02
8.986379206180572510e-02
8.902958780527114868e-02
8.819035440683364868e-02
8.734596520662307739e-02
8.649655431509017944e-02
8.564206212759017944e-02
8.478248119354248047e-02
8.391778171062469482e-02
8.304803073406219482e-02
8.217320591211318970e-02
8.129318803548812866e-02
8.040811866521835327e-02
7.951796054840087891e-02
7.862270623445510864e-02
7.772240042686462402e-02
7.681687921285629272e-02
7.590631395578384399e-02
7.499063760042190552e-02
7.406982034444808960e-02
7.314395904541015625e-02
7.221291959285736084e-02
7.127678394317626953e-02
7.033555209636688232e-02
6.938915699720382690e-02
6.843765079975128174e-02
6.748101115226745605e-02
6.651923805475234985e-02
6.555236130952835083e-02
6.458035111427307129e-02
6.360321491956710815e-02
6.262093037366867065e-02
6.163349747657775879e-02
6.064091250300407410e-02
5.964322760701179504e-02
5.864034965634346008e-02
5.763238295912742615e-02
5.661925673484802246e-02
5.560098215937614441e-02
5.457750707864761353e-02
5.354890227317810059e-02
5.251516029238700867e-02
5.147628113627433777e-02
5.043226480484008789e-02
4.938304424285888672e-02
4.832869395613670349e-02
4.726912081241607666e-02
4.620443284511566162e-02
4.513453692197799683e-02
4.405950009822845459e-02
4.297931864857673645e-02
4.189391806721687317e-02
4.080343618988990784e-02
3.970774263143539429e-02
3.860683739185333252e-02
3.750077635049819946e-02
3.638956695795059204e-02
3.527311980724334717e-02
3.415152058005332947e-02
3.302472829818725586e-02
3.189274668693542480e-02
3.075555711984634399e-02
2.961318753659725189e-02
2.846563793718814850e-02
2.731283754110336304e-02
2.615490742027759552e-02
2.499179542064666748e-02
2.382345683872699738e-02
2.264992892742156982e-02
2.147115021944046021e-02
2.028724178671836853e-02
1.909808441996574402e-02
1.790378615260124207e-02
1.670424453914165497e-02
1.549948472529649734e-02
1.428953371942043304e-02
1.307441201061010361e-02
1.185405626893043518e-02
1.062850095331668854e-02
9.397755376994609833e-03
8.161807432770729065e-03
6.920615211129188538e-03
5.674315616488456726e-03
4.422787576913833618e-03
3.166017821058630943e-03
1.904057338833808899e-03
6.368684116750955582e-04
0.000000000000000000e+00


==> data/vel_prof_chan_v_15_16.dat <==
-1.861959253446343610e-09
6.689897272735834122e-04
1.999737229198217392e-03
3.324667457491159439e-03
4.643744323402643204e-03
5.956964101642370224e-03
7.264412939548492432e-03
8.566007949411869049e-03
9.861784987151622772e-03
1.115175336599349976e-02
1.243590749800205231e-02
1.371422130614519119e-02
1.498667616397142410e-02
1.625327952206134796e-02
1.751410216093063354e-02
1.876907236874103546e-02
2.001818642020225525e-02
2.126145921647548676e-02
2.249889075756072998e-02
2.373052574694156647e-02
2.495626173913478851e-02
2.617618255317211151e-02
2.739028632640838623e-02
2.859852835536003113e-02
2.980089187622070312e-02
3.099739551544189453e-02
3.218808770179748535e-02
3.337290138006210327e-02
3.455183655023574829e-02
3.572493419051170349e-02
3.689214959740638733e-02
3.805350884795188904e-02
3.920900449156761169e-02
4.035860672593116760e-02
4.150234907865524292e-02
4.264017567038536072e-02
4.377214238047599792e-02
4.489827901124954224e-02
4.601852968335151672e-02
4.713290929794311523e-02
4.824129864573478699e-02
4.934385791420936584e-02
5.044050887227058411e-02
5.153131857514381409e-02
5.261618271470069885e-02
5.369521304965019226e-02
5.476830527186393738e-02
5.583552271127700806e-02
5.689680576324462891e-02
5.795216187834739685e-02
5.900165438652038574e-02
6.004523485898971558e-02
6.108291819691658020e-02
6.211468577384948730e-02
6.314048171043395996e-02
6.416028738021850586e-02
6.517425924539566040e-02
6.618230044841766357e-02
6.718442589044570923e-02
6.818059831857681274e-02
6.917086988687515259e-02
7.015513628721237183e-02
7.113351672887802124e-02
7.210593670606613159e-02
7.307244837284088135e-02
7.403304427862167358e-02
7.498772442340850830e-02
7.593643665313720703e-02
7.687919586896896362e-02
7.781603187322616577e-02
7.874687761068344116e-02
7.967185974121093750e-02
8.059087395668029785e-02
8.150388300418853760e-02
8.241094648838043213e-02
8.331205695867538452e-02
8.420725911855697632e-02
8.509654551744461060e-02
8.597981929779052734e-02
8.685714006423950195e-02
8.772853016853332520e-02
8.859394490718841553e-02
8.945348113775253296e-02
9.030706435441970825e-02
9.115465730428695679e-02
9.199628978967666626e-02
9.283211082220077515e-02
9.366191923618316650e-02
9.448582679033279419e-02
9.530372917652130127e-02
9.611573070287704468e-02
9.692183136940002441e-02
9.772206097841262817e-02
9.851635247468948364e-02
9.930468350648880005e-02
1.000870466232299805e-01
1.008635684847831726e-01
1.016341149806976318e-01
1.023988053202629089e-01
1.031576171517372131e-01
1.039105504751205444e-01
1.046575978398323059e-01
1.053987666964530945e-01
1.061340570449829102e-01
1.068635210394859314e-01
1.075870692729949951e-01
1.083047688007354736e-01
1.090166121721267700e-01
1.097226217389106750e-01
1.104227453470230103e-01
1.111171171069145203e-01
1.118056252598762512e-01
1.124883294105529785e-01
1.131651848554611206e-01
1.138362437486648560e-01
1.145015209913253784e-01
1.151609942317008972e-01
1.158147007226943970e-01
1.164625510573387146e-01
1.171047538518905640e-01
1.177411079406738281e-01
1.183717846870422363e-01
1.189967170357704163e-01
1.196159347891807556e-01
1.202293783426284790e-01
1.208371296525001526e-01
1.214392408728599548e-01
1.220356076955795288e-01
1.226262897253036499e-01
1.232113763689994812e-01
1.237908080220222473e-01
1.243646442890167236e-01
1.249327883124351501e-01
1.254953742027282715e-01
1.260523647069931030e-01
1.266037374734878540e-01
1.271495223045349121e-01
1.276897937059402466e-01
1.282245218753814697e-01
1.287537217140197754e-01
1.292773485183715820e-01
1.297954618930816650e-01
1.303081512451171875e-01
1.308153271675109863e-01
1.313170492649078369e-01
1.318133473396301270e-01
1.323042213916778564e-01
1.327896267175674438e-01
1.332696378231048584e-01
1.337443441152572632e-01
1.342136263847351074e-01
1.346775293350219727e-01
1.351362615823745728e-01
1.355895996093750000e-01
1.360376328229904175e-01
1.364804506301879883e-01
1.369179487228393555e-01
1.373502761125564575e-01
1.377772539854049683e-01
1.381991952657699585e-01
1.386157870292663574e-01
1.390272974967956543e-01
1.394336521625518799e-01
1.398348659276962280e-01
1.402309089899063110e-01
1.406219154596328735e-01
1.410078853368759155e-01
1.413887441158294678e-01
1.417645663022994995e-01
1.421353816986083984e-01
1.425012350082397461e-01
1.428620815277099609e-01
1.432179510593414307e-01
1.435688883066177368e-01
1.439149528741836548e-01
1.442561745643615723e-01
1.445924192667007446e-01
1.449238210916519165e-01
1.452504247426986694e-01
1.455722302198410034e-01
1.458891481161117554e-01
1.462013572454452515e-01
1.465088129043579102e-01
1.468115299940109253e-01
1.471094638109207153e-01
1.474027633666992188e-01
1.476913541555404663e-01
1.479752659797668457e-01
1.482545584440231323e-01
1.485292017459869385e-01
1.487993150949478149e-01
1.490648090839385986e-01
1.493257135152816772e-01
1.495820730924606323e-01
1.498339027166366577e-01
1.500813364982604980e-01
1.503241658210754395e-01
1.505625545978546143e-01
1.507965624332427979e-01
1.510260254144668579e-01
1.512511074542999268e-01
1.514717936515808105e-01
1.516880989074707031e-01
1.519001126289367676e-01
1.521077603101730347e-01
1.523110717535018921e-01
1.525100320577621460e-01
1.527047157287597656e-01
1.528951823711395264e-01
1.530813127756118774e-01
1.532633453607559204e-01
1.534410715103149414e-01
1.536146700382232666e-01
1.537840664386749268e-01
1.539492160081863403e-01
1.541102975606918335e-01
1.542672216892242432e-01
1.544199734926223755e-01
1.545687168836593628e-01
1.547133177518844604e-01
1.548537760972976685e-01
1.549902409315109253e-01
1.551226079463958740e-01
1.552509963512420654e-01
1.553752571344375610e-01
1.554955691099166870e-01
1.556118130683898926e-01
1.557240337133407593e-01
1.558323800563812256e-01
1.559367030858993530e-01
1.560370475053787231e-01
1.561334580183029175e-01
1.562258750200271606e-01
1.563144475221633911e-01
1.563990712165832520e-01
1.564797610044479370e-01
1.565565615892410278e-01
1.566294431686401367e-01
1.566984802484512329e-01
1.567636132240295410e-01
1.568248867988586426e-01
1.568823009729385376e-01
1.569358855485916138e-01
1.569855660200119019e-01
1.570314466953277588e-01
1.570733934640884399e-01
1.571116447448730469e-01
1.571459621191024780e-01
1.571764945983886719e-01
1.572032570838928223e-01
1.572261154651641846e-01
1.572452187538146973e-01
1.572603881359100342e-01
1.572718620300292969e-01
1.572794616222381592e-01
1.572832763195037842e-01
1.572832763195037842e-01
1.572794616222381592e-01
1.572717875242233276e-01
1.572603732347488403e-01
1.572450101375579834e-01
1.572259813547134399e-01
1.572030633687973022e-01
1.571763902902603149e-01
1.571457982063293457e-01
1.571114510297775269e-01
1.570731848478317261e-01
1.570311784744262695e-01
1.569852977991104126e-01
1.569355875253677368e-01
1.568819433450698853e-01
1.568244993686676025e-01
1.567632704973220825e-01
1.566981077194213867e-01
1.566290855407714844e-01
1.565561592578887939e-01
1.564793288707733154e-01
1.563986986875534058e-01
1.563140600919723511e-01
1.562255918979644775e-01
1.561331003904342651e-01
1.560367047786712646e-01
1.559363156557083130e-01
1.558320075273513794e-01
1.557237058877944946e-01
1.556114256381988525e-01
1.554951816797256470e-01
1.553748697042465210e-01
1.552506089210510254e-01
1.551221907138824463e-01
1.549898087978363037e-01
1.548533141613006592e-01
1.547127962112426758e-01
1.545682847499847412e-01
1.544195860624313354e-01
1.542667746543884277e-01
1.541098356246948242e-01
1.539487987756729126e-01
1.537836492061614990e-01
1.536142081022262573e-01
1.534406840801239014e-01
1.532629430294036865e-01
1.530809849500656128e-01
1.528947949409484863e-01
1.527043133974075317e-01
1.525096148252487183e-01
1.523105949163436890e-01
1.521073281764984131e-01
1.518996655941009521e-01
1.516876667737960815e-01
1.514713317155838013e-01
1.512506902217864990e-01
1.510255634784698486e-01
1.507959663867950439e-01
1.505620926618576050e-01
1.503236740827560425e-01
1.500808745622634888e-01
1.498334854841232300e-01
1.495816409587860107e-01
1.493252366781234741e-01
1.490642726421356201e-01
1.487988233566284180e-01
1.485287398099899292e-01
1.482541114091873169e-01
1.479748338460922241e-01
1.476908922195434570e-01
1.474023014307022095e-01
1.471090316772460938e-01
1.468110531568527222e-01
1.465083509683609009e-01
1.462008953094482422e-01
1.458887308835983276e-01
1.455717533826828003e-01
1.452500224113464355e-01
1.449234038591384888e-01
1.445919722318649292e-01
1.442557126283645630e-01
1.439145207405090332e-01
1.435684561729431152e-01
1.432174593210220337e-01
1.428616195917129517e-01
1.425006985664367676e-01
1.421349346637725830e-01
1.417640298604965210e-01
1.413882374763488770e-01
1.410073339939117432e-01
1.406213790178298950e-01
1.402303278446197510e-01
1.398342698812484741e-01
1.394330859184265137e-01
1.390267014503479004e-01
1.386151760816574097e-01
1.381984800100326538e-01
1.377766281366348267e-01
1.373495608568191528e-01
1.369172781705856323e-01
1.364797800779342651e-01
1.360369771718978882e-01
1.355889439582824707e-01
1.351355612277984619e-01
1.346768885850906372e-01
1.342129856348037720e-01
1.337436288595199585e-01
1.332689672708511353e-01
1.327889263629913330e-01
1.323034763336181641e-01
1.318126469850540161e-01
1.313162446022033691e-01
1.308145374059677124e-01
1.303073614835739136e-01
1.297947019338607788e-01
1.292765587568283081e-01
1.287529021501541138e-01
1.282237023115158081e-01
1.276890188455581665e-01
1.271487772464752197e-01
1.266029924154281616e-01
1.260516196489334106e-01
1.254946440458297729e-01
1.249320805072784424e-01
1.243638694286346436e-01
1.237900480628013611e-01
1.232106238603591919e-01
1.226256042718887329e-01
1.220348998904228210e-01
1.214384660124778748e-01
1.208363920450210571e-01
1.202287226915359497e-01
1.196152791380882263e-01
1.189960762858390808e-01
1.183711290359497070e-01
1.177404075860977173e-01
1.171040087938308716e-01
1.164618581533432007e-01
1.158139631152153015e-01
1.151603013277053833e-01
1.145008355379104614e-01
1.138355508446693420e-01
1.131644994020462036e-01
1.124876514077186584e-01
1.118050068616867065e-01
1.111165061593055725e-01
1.104222163558006287e-01
1.097220703959465027e-01
1.090160757303237915e-01
1.083042770624160767e-01
1.075864955782890320e-01
1.068629249930381775e-01
1.061334982514381409e-01
1.053982526063919067e-01
1.046570986509323120e-01
1.039101183414459229e-01
1.031571626663208008e-01
1.023983582854270935e-01
1.016336977481842041e-01
1.008630469441413879e-01
1.000865623354911804e-01
9.930414706468582153e-02
9.851583838462829590e-02
9.772163629531860352e-02
9.692144393920898438e-02
9.611533582210540771e-02
9.530334174633026123e-02
9.448541700839996338e-02
9.366154670715332031e-02
9.283176809549331665e-02
9.199599921703338623e-02
9.115435183048248291e-02
9.030673652887344360e-02
8.945314586162567139e-02
8.859361708164215088e-02
8.772818744182586670e-02
8.685682713985443115e-02
8.597949892282485962e-02
8.509621024131774902e-02
8.420701324939727783e-02
8.331183344125747681e-02
8.241070061922073364e-02
8.150360733270645142e-02
8.059063553810119629e-02
7.967156916856765747e-02
7.874663174152374268e-02
7.781580090522766113e-02
7.687895745038986206e-02
7.593620568513870239e-02
7.498754560947418213e-02
7.403289526700973511e-02
7.307235151529312134e-02
7.210583984851837158e-02
7.113341242074966431e-02
7.015500217676162720e-02
6.917072087526321411e-02
6.818050146102905273e-02
6.718429923057556152e-02
6.618221104145050049e-02
6.517418473958969116e-02
6.416023522615432739e-02
6.314031779766082764e-02
6.211449950933456421e-02
6.108279153704643250e-02
6.004516407847404480e-02
5.900160223245620728e-02
5.795216187834739685e-02
5.689679458737373352e-02
5.583552271127700806e-02
5.476830527186393738e-02
5.369525402784347534e-02
5.261627212166786194e-02
5.153138935565948486e-02
5.044060572981834412e-02
4.934396222233772278e-02
4.824142158031463623e-02
4.713298007845878601e-02
4.601863771677017212e-02
4.489841312170028687e-02
4.377231374382972717e-02
4.264030233025550842e-02
4.150244221091270447e-02
4.035874456167221069e-02
3.920911997556686401e-02
3.805363923311233521e-02
3.689229860901832581e-02
3.572509810328483582e-02
3.455201163887977600e-02
3.337303549051284790e-02
3.218821808695793152e-02
3.099758364260196686e-02
2.980104461312294006e-02
2.859867736697196960e-02
2.739044465124607086e-02
2.617640793323516846e-02
2.495649084448814392e-02
2.373067103326320648e-02
2.249909378588199615e-02
2.126160822808742523e-02
2.001827023923397064e-02
1.876918412744998932e-02
1.751422323286533356e-02
1.625339500606060028e-02
1.498677860945463181e-02
1.371429953724145889e-02
1.243598572909832001e-02
1.115184649825096130e-02
9.861893951892852783e-03
8.566068485379219055e-03
7.264458574354648590e-03
5.957050248980522156e-03
4.643795080482959747e-03
3.324692603200674057e-03
1.999744679778814316e-03
6.689896690659224987e-04
1.861959253446343610e-09


==> img/ghia1982.dat <==
# Centerline velocities from Ghia et al. (1982) for a lid-driven cavity flow
# [y], [u Re=[100, 1000, 3200, 5000, 10000]], [x], [v Re=[100, 1000, 3200, 5000, 10000]]
y           u100        u1000       u3200       u5000       u10000      x           v100        v1000       v3200       v5000       v10000
0.000000    0.000000    0.000000    0.000000    0.000000    0.000000    0.000000    0.000000    0.000000    0.000000    0.000000    0.00000
0.054700    -0.037170   -0.181090   -0.32407    -0.41165    -0.42735    0.062500    0.092330    0.274850    0.395600    0.424470    0.43983
0.062500    -0.041920   -0.201960   -0.35344    -0.42901    -0.42537    0.070300    0.100910    0.290120    0.409170    0.433290    0.43733
0.070300    -0.047750   -0.222200   -0.37827    -0.43643    -0.41657    0.078100    0.108900    0.303530    0.419060    0.436480    0.43124
0.101600    -0.064340   -0.297300   -0.41933    -0.40435    -0.38000    0.093800    0.123170    0.326270    0.427680    0.429510    0.41487
0.171900    -0.101500   -0.382890   -0.34323    -0.33050    -0.32709    0.156300    0.160770    0.370950    0.371190    0.353680    0.35070
0.281300    -0.156620   -0.278050   -0.24427    -0.22855    -0.23186    0.226600    0.175070    0.330750    0.290300    0.280660    0.28003
0.453100    -0.210900   -0.106480   -0.86636    -0.07404    -0.07540    0.234400    0.175270    0.322350    0.281880    0.272800    0.27224
0.500000    -0.205810   -0.060800   -0.04272    -0.03039    0.031110    0.500000    0.054540    0.024260    0.009990    0.009450    0.00831
0.617200    -0.136410   0.057020    0.071560    0.081830    0.083440    0.804700    -0.245330   -0.31966    -0.31184    -0.30018    -0.30719
0.734400    0.003320    0.187190    0.197910    0.200870    0.206730    0.859400    -0.224450   -0.42665    -0.37401    -0.36214    -0.36737
0.851600    0.231510    0.333040    0.346820    0.335560    0.346350    0.906300    -0.169140   -0.51550    -0.44307    -0.41442    -0.41496
0.953100    0.687170    0.466040    0.461010    0.460360    0.478040    0.945300    -0.103130   -0.39188    -0.54053    -0.52876    -0.45863
0.960900    0.737220    0.511170    0.465470    0.459920    0.480700    0.953100    -0.088640   -0.33714    -0.52357    -0.55408    -0.49099
0.968800    0.788710    0.574920    0.482960    0.461200    0.477830    0.960900    -0.073910   -0.27669    -0.47425    -0.55069    -0.52987
0.976600    0.841230    0.659280    0.532360    0.482230    0.472210    0.968800    -0.059060   -0.21388    -0.39017    -0.49774    -0.54302
1.000000    1.000000    1.000000    1.000000    1.000000    1.000000    1.000000    0.000000    0.000000    0.000000    0.000000    0.000000

